When Do Stalled Stars Resume Spinning Down? Advancing Gyrochronology with Ruprecht 147

Recent measurements of rotation periods ($P_\text{rot}$) in the benchmark open clusters Praesepe (670 Myr), NGC 6811 (1 Gyr), and NGC 752 (1.4 Gyr) demonstrate that, after converging onto a tight sequence of slowly rotating stars in mass$-$period space, stars temporarily stop spinning down. These data also show that the duration of this epoch of stalled spin-down increases toward lower masses. To determine when stalled stars resume spinning down, we use data from the $K2$ mission and the Palomar Transient Factory to measure $P_\text{rot}$ for 58 dwarf members of the 2.7-Gyr-old cluster Ruprecht 147, 39 of which satisfy our criteria designed to remove short-period or near-equal-mass binaries. Combined with the $Kepler$ $P_\text{rot}$ data for the approximately coeval cluster NGC 6819 (30 stars with $M_\star > 0.85$ M$_\odot$), our new measurements more than double the number of $\approx$2.5 Gyr benchmark rotators and extend this sample down to $\approx$0.55 M$_\odot$. The slowly rotating sequence for this joint sample appears relatively flat (22 $\pm$ 2 days) compared to sequences for younger clusters. This sequence also intersects the $Kepler$ intermediate period gap, demonstrating that this gap was not created by a lull in star formation. We calculate the time at which stars resume spinning down, and find that 0.55 M$_\odot$ stars remain stalled for at least 1.3 Gyr. To accurately age-date low-mass stars in the field, gyrochronology formulae must be modified to account for this stalling timescale. Empirically tuning a core$-$envelope coupling model with open cluster data can account for most of the apparent stalling effect. However, alternative explanations, e.g., a temporary reduction in the magnetic braking torque, cannot yet be ruled out.

==> Benchmark_Clusters.txt <==
Title: When Do Stalled Stars Resume Spinning Down? Advancing Gyrochronology 
       with Ruprecht 147
Authors: Curtis J.L., Agueros M.A., Matt S.P., Covey K.R., Douglas S.T., 
    Angus R., Saar S.H., Cody A.M., Vanderburg A., Law N.M., Kraus A.L., 
    Latham D.W., Baranec C., Riddle R., Ziegler C., Lund M.N., Torres G., 
    Meibom, S., Silva Aguirre V., Wright J.T.
Table: Data behind Figure 12 -- data for polynomial fits to the converged,
    slow sequences in the colorâ€“period distributions of open clusters
================================================================================
Byte-by-byte Description of file: dbf12.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---   Cluster   Cluster Name
  14- 18 F5.3   Gyr   Age       Cluster Age, Gyr
  20- 24 F5.3   mag   Avmag     Average cluster reddening
  26- 53 A28    ---   DR2Name   Gaia DR2 Source ID 
  55- 68 A14    ---   Oname     Other name -- EPIC or KIC identifier
  70- 79 F10.6  deg   RAdeg     Source Right Ascension, decimal degree (J2000)
  81- 90 F10.6  deg   DEdeg     Source Declination, decimal degree (J2000)
  92- 99 F8.6   mag   BP-RP     Gaia DR2 color: (GBP - GRP)
 101-108 F8.6   mag   (BP-RP)0  Dereddened BP-RP color
 110-117 F8.5   mag   Gmag      Gaia DR2 G band magnitude
 119-126 F8.5   mag   MGmag     Absolute G band magnitude
 128-134 F7.2   K     Teff      Effective temperature
 136-144 F9.6   d     Prot      Rotational period
--------------------------------------------------------------------------------
Pleiades     0.120 0.12  Gaia DR2 67618285777617664   210990525       53.882158  22.823390 0.710300 0.660386  9.72950  3.95639 6291.70  2.79530  
Pleiades     0.120 0.12  Gaia DR2 67832346947351424   211051975       54.046203  23.806264 3.14600  3.09609  17.2698  11.4967  3122.60  0.549000 
Pleiades     0.120 0.12  Gaia DR2 64597927335800064   210977505       54.101510  22.623601 1.77210  1.72219  13.5183   7.74519 4036.81 11.1805   
Pleiades     0.120 0.12  Gaia DR2 67724697887107200   211010818       54.160077  23.145484 3.17030  3.12039  17.5594  11.7863  3110.94  0.304000 
Pleiades     0.120 0.12  Gaia DR2 67756789882795008   211025925       54.485193  23.382239 2.79720  2.74729  15.8874  10.1143  3304.18  0.896900 
Pleiades     0.120 0.12  Gaia DR2 64671903852618624   210969800       54.594179  22.499485 0.750100 0.700186  9.93380  4.16069 6157.14  2.11160  
Pleiades     0.120 0.12  Gaia DR2 67732257029618048   211008438       54.597550  23.107852 2.12110  2.07119  14.3129   8.53979 3751.38  3.74790  
Pleiades     0.120 0.12  Gaia DR2 68174191984522368   211058468       54.928058  23.907557 2.93840  2.88849  16.3211  10.5480  3225.10  0.773400 
Pleiades     0.120 0.12  Gaia DR2 68175806892217216   211063235       54.943185  23.981238 2.64680  2.59689  15.5586   9.78549 3397.09  1.13770  
Pleiades     0.120 0.12  Gaia DR2 64653383953596032   210978953       55.029255  22.646397 3.15230  3.10239  17.1777  11.4046  3119.57  0.482000 
Pleiades     0.120 0.12  Gaia DR2 68232191222851456   211077833       55.029686  24.217457 3.27250  3.22259  17.7282  11.9551  3058.67  0.419800 
Pleiades     0.120 0.12  Gaia DR2 68238543478364032   211088075       55.066427  24.375243 3.44540  3.39549  18.2235  12.4504  2933.79  1.22240  
Pleiades     0.120 0.12  Gaia DR2 68170721650939264   211058381       55.078594  23.906379 2.95400  2.90409  16.6886  10.9155  3216.89  0.670200 
Pleiades     0.120 0.12  Gaia DR2 68233531252642432   211079106       55.112403  24.237146 2.97550  2.92559  16.5067  10.7336  3205.78  0.823500 
Pleiades     0.120 0.12  Gaia DR2 68129764842889600   211044536       55.143302  23.682412 0.918300 0.868386 10.6978   4.92469 5628.37  4.54870  
Pleiades     0.120 0.12  Gaia DR2 63436396380626688   210872505       55.147248  20.965564 2.44490  2.39499  14.8697   9.09659 3529.87  0.534000 
Pleiades     0.120 0.12  Gaia DR2 65119164567417856   211028209       55.210274  23.418246 0.901300 0.851386 10.6592   4.88609 5678.71  4.39500  
Pleiades     0.120 0.12  Gaia DR2 63410622280810368   210854098       55.212851  20.687994 3.30920  3.25929  18.1222  12.3491  3037.53  0.345100 
Pleiades     0.120 0.12  Gaia DR2 65125864716379264   211039307       55.213730  23.598226 1.37700  1.32709  12.4571   6.68399 4557.91  8.32470  
Pleiades     0.120 0.12  Gaia DR2 68186114813689344   211078393       55.251689  24.226273 3.07330  3.02339  17.0485  11.2754  3157.33  0.521400 
Pleiades     0.120 0.12  Gaia DR2 68152820227358720   211046948       55.262558  23.722485 2.72230  2.67239  15.8105  10.0374  3349.51  1.45560  
Pleiades     0.120 0.12  Gaia DR2 68156290560900480   211053922       55.271871  23.837359 3.33940  3.28949  18.0262  12.2531  3018.45  0.344600 
Pleiades     0.120 0.12  Gaia DR2 65107860213588096   211026087       55.307633  23.384748 1.72600  1.67609  13.5028   7.72969 4083.42 10.0234   
Pleiades     0.120 0.12  Gaia DR2 68162921990400256   211059880       55.345407  23.929913 2.88810  2.83819  16.2767  10.5036  3252.23  0.730800 
Pleiades     0.120 0.12  Gaia DR2 65101606741121792   211018106       55.358272  23.259812 3.11860  3.06869  16.8627  11.0896  3135.69  0.538400 
Pleiades     0.120 0.12  Gaia DR2 65150947325369600   211046102       55.366041  23.708143 0.975600 0.925686 10.9669   5.19379 5464.12  5.46780  
Pleiades     0.120 0.12  Gaia DR2 65147438335354624   211041753       55.395063  23.637546 3.10230  3.05239  17.3212  11.5481  3143.44  0.516800 
Pleiades     0.120 0.12  Gaia DR2 68282837477714816   211088777       55.411784  24.385752 3.19310  3.14319  17.6676  11.8945  3099.81  1.59720  
Pleiades     0.120 0.12  Gaia DR2 65042439271761280   211002985       55.444496  23.022005 3.19040  3.14049  17.3208  11.5477  3101.16  0.294300 
Pleiades     0.120 0.12  Gaia DR2 68262973252098304   211071863       55.470654  24.123420 3.06850  3.01859  17.2557  11.4826  3159.64  0.515000 
Pleiades     0.120 0.12  Gaia DR2 65131121756446592   211030680       55.473652  23.457804 1.85840  1.80849  13.4514   7.67829 3956.68  7.15030  
Pleiades     0.120 0.12  Gaia DR2 65040686925109760   210998478       55.494486  22.950349 2.67340  2.62349  15.6387   9.86559 3380.14  6.84200  
Pleiades     0.120 0.12  Gaia DR2 65153833543386624   211046046       55.494588  23.707142 1.95930  1.90939  13.9689   8.19579 3872.43  7.78330  
Pleiades     0.120 0.12  Gaia DR2 68265588889169664   211077349       55.512027  24.209905 2.52780  2.47789  15.2953   9.52219 3474.70  0.699500 
Pleiades     0.120 0.12  Gaia DR2 68291977168100480   211098454       55.513835  24.536887 2.50210  2.45219  15.2763   9.50319 3491.72  2.25760  
Pleiades     0.120 0.12  Gaia DR2 65134592089910656   211038660       55.536921  23.587902 2.34290  2.29299  14.8186   9.04549 3598.45  3.01350  
Pleiades     0.120 0.12  Gaia DR2 68259438496008832   211069615       55.545597  24.085537 2.50000  2.45009  14.7948   9.02169 3493.12  0.477400 
Pleiades     0.120 0.12  Gaia DR2 68284104491279872   211084148       55.556261  24.313678 3.23070  3.18079  17.8882  12.1151  3080.95  0.713100 
Pleiades     0.120 0.12  Gaia DR2 68261053403709312   211071431       55.574651  24.115885 3.14330  3.09339  17.0543  11.2812  3123.89  0.602600 
Pleiades     0.120 0.12  Gaia DR2 68363411064150272   211106429       55.589853  24.664478 1.90820  1.85829  13.8532   8.08009 3914.00  2.97940  
Pleiades     0.120 0.12  Gaia DR2 65156891560085504   211055359       55.609548  23.860614 3.16410  3.11419  17.6776  11.9045  3113.91  0.495800 
Pleiades     0.120 0.12  Gaia DR2 65027905102436608   210994935       55.609626  22.894464 1.83990  1.78999  13.7172   7.94409 3973.15  4.22640  
Pleiades     0.120 0.12  Gaia DR2 68265279651517056   211078992       55.609614  24.235357 2.87700  2.82709  16.2898  10.5167  3258.37  0.951900 
Pleiades     0.120 0.12  Gaia DR2 65023232178029440   210988354       55.622664  22.790389 2.10600  2.05609  14.2380   8.46489 3762.18  0.325000 
Pleiades     0.120 0.12  Gaia DR2 68261946756899456   211075627       55.641606  24.183390 3.14000  3.09009  17.7214  11.9483  3125.47  0.564100 
Pleiades     0.120 0.12  Gaia DR2 65079788307324672   211025007       55.651176  23.367845 2.84300  2.79309  16.1622  10.3891  3277.55  1.55100  
Pleiades     0.120 0.12  Gaia DR2 65257187636977536   211066186       55.671630  24.028402 3.08440  3.03449  17.2010  11.4279  3152.04  0.563400 
Pleiades     0.120 0.12  Gaia DR2 65254885534508672   211064722       55.674437  24.004176 2.82630  2.77639  16.6106  10.8375  3287.16  0.671300 
Pleiades     0.120 0.12  Gaia DR2 65037731987586304   211008237       55.684906  23.104331 3.17950  3.12959  17.0955  11.3224  3106.47  0.428800 
Pleiades     0.120 0.12  Gaia DR2 65254576296865152   211062604       55.685304  23.970772 3.06690  3.01699  17.4130  11.6399  3160.43  0.443600 
Pleiades     0.120 0.12  Gaia DR2 65155856471318912   211053031       55.690271  23.822829 3.31050  3.26059  17.7214  11.9483  3036.68  0.351900 
Pleiades     0.120 0.12  Gaia DR2 68266787183070976   211074858       55.704705  24.170874 2.76590  2.71599  15.7740  10.0009  3322.87  1.45850  
Pleiades     0.120 0.12  Gaia DR2 68310561489710336   211095624       55.729743  24.492875 0.665400 0.615486  9.36300  3.58989 6447.47  1.40720  
Pleiades     0.120 0.12  Gaia DR2 68268165869533568   211078565       55.735753  24.229177 3.05460  3.00469  17.1292  11.3561  3166.39  0.365700 
Pleiades     0.120 0.12  Gaia DR2 65030344643851776   210995339       55.746825  22.900712 1.19160  1.14169  11.8239   6.05079 4923.20  6.69960  
Pleiades     0.120 0.12  Gaia DR2 64438841747360768   210965155       55.749065  22.424074 1.71330  1.66339  13.3696   7.59649 4096.79  6.53600  
Pleiades     0.120 0.12  Gaia DR2 68268303308484224   211079830       55.755324  24.247737 3.15930  3.10939  17.5691  11.7960  3116.22  0.343700 
Pleiades     0.120 0.12  Gaia DR2 68317609532996480   211106743       55.762360  24.669565 1.14110  1.09119  11.6903   5.91719 5038.42  6.68740  
Pleiades     0.120 0.12  Gaia DR2 63449521800719488   210876759       55.773980  21.030226 3.18620  3.13629  17.1757  11.4026  3103.22  0.433600 
Pleiades     0.120 0.12  Gaia DR2 65263097511969792   211071351       55.798548  24.114438 3.18840  3.13849  17.4809  11.7078  3102.15  0.416400 
Pleiades     0.120 0.12  Gaia DR2 68314414077327744   211105839       55.804535  24.655249 2.42430  2.37439  14.9126   9.13949 3543.67  0.256200 
Pleiades     0.120 0.12  Gaia DR2 65237911823760640   211053678       55.819250  23.833591 2.95910  2.90919  16.4003  10.6272  3214.25  0.770300 
Pleiades     0.120 0.12  Gaia DR2 64840541448791424   210988056       55.829292  22.786099 3.07690  3.02699  16.8468  11.0737  3155.63  0.305700 
Pleiades     0.120 0.12  Gaia DR2 64843805623922688   210995008       55.854914  22.895499 3.07190  3.02199  16.9635  11.1904  3158.01  1.25230  
Pleiades     0.120 0.12  Gaia DR2 65232105028172160   211043986       55.883232  23.673860 0.897100 0.847186 10.6452   4.87209 5691.26  3.99060  
Pleiades     0.120 0.12  Gaia DR2 65084358152509440   211030439       55.902588  23.453760 1.89980  1.84989  13.8578   8.08469 3921.04  3.05020  
Pleiades     0.120 0.12  Gaia DR2 68294554148575232   211089274       55.903905  24.393787 1.82850  1.77859  13.6485   7.87539 3983.48  1.36960  
Pleiades     0.120 0.12  Gaia DR2 68296650092601088   211095292       55.932196  24.487539 2.51490  2.46499  15.1739   9.40079 3483.23  4.00500  
Pleiades     0.120 0.12  Gaia DR2 65056526764528128   211005117       55.937442  23.055700 2.68390  2.63399  15.5662   9.79309 3373.51  2.32350  
Pleiades     0.120 0.12  Gaia DR2 65289279632597760   211079794       55.961363  24.247299 1.01270  0.962786 11.1053   5.33219 5362.34  5.36380  
Pleiades     0.120 0.12  Gaia DR2 68323485048225152   211117077       55.967379  24.841423 1.86780  1.81789  13.7540   7.98089 3948.44  3.00340  
Pleiades     0.120 0.12  Gaia DR2 65245539685760640   211061316       55.987569  23.951454 2.90740  2.85749  16.3152  10.5421  3241.67  0.815900 
Pleiades     0.120 0.12  Gaia DR2 65289004754691200   211078145       55.988742  24.222182 2.91190  2.86199  16.3661  10.5930  3239.26  0.771700 
Pleiades     0.120 0.12  Gaia DR2 65242069352190976   211056809       55.995108  23.882533 0.742900 0.692986  9.53360  3.76049 6181.23  2.39690  
Pleiades     0.120 0.12  Gaia DR2 65086591535491584   211035968       56.002570  23.543750 0.996200 0.946286 10.8234   5.05029 5407.16  4.02000  
Pleiades     0.120 0.12  Gaia DR2 65289623229979136   211081593       56.020260  24.275325 1.07040  1.02049  11.2092   5.43609 5211.29  4.67620  
Pleiades     0.120 0.12  Gaia DR2 64870296982175488   211006594       56.036793  23.079712 2.21490  2.16499  14.5087   8.73559 3685.71  0.573900 
Pleiades     0.120 0.12  Gaia DR2 68303659479211776   211101750       56.040081  24.589379 2.73310  2.68319  15.8898  10.1167  3342.84  3.88180  
Pleiades     0.120 0.12  Gaia DR2 68322454256073344   211115321       56.045721  24.812601 3.00380  2.95389  17.0597  11.2866  3191.44  0.474500 
Pleiades     0.120 0.12  Gaia DR2 65241863193865856   211056415       56.050662  23.876894 2.91740  2.86749  16.5515  10.7784  3236.28  0.606300 
Pleiades     0.120 0.12  Gaia DR2 65247704349267584   211066337       56.054520  24.030622 1.02280  0.972886 11.1648   5.39169 5335.26  6.15890  
Pleiades     0.120 0.12  Gaia DR2 68322145018429952   211113345       56.058096  24.779202 0.893400 0.843486 10.5972   4.82409 5702.35  4.02550  
Pleiades     0.120 0.12  Gaia DR2 65293368441513344   211092630       56.074039  24.446194 2.59290  2.54299  15.4205   9.64739 3431.93  0.274900 
Pleiades     0.120 0.12  Gaia DR2 68303728198686080   211101696       56.079497  24.588264 2.86600  2.81609  16.4259  10.6528  3264.54  0.681400 
Pleiades     0.120 0.12  Gaia DR2 69811639676769536   211114317       56.083802  24.795968 0.877800 0.827886 10.4673   4.69419 5749.48  1.47290  
Pleiades     0.120 0.12  Gaia DR2 65179946945247488   211037018       56.087031  23.560935 2.72740  2.67749  15.8253  10.0522  3346.37  4.45260  
Pleiades     0.120 0.12  Gaia DR2 68310359628169472   211112685       56.091374  24.768213 1.41190  1.36199  12.5720   6.79889 4498.85  0.411400 
Pleiades     0.120 0.12  Gaia DR2 69811364798863744   211112686       56.103483  24.768219 2.22570  2.17579  14.4704   8.69729 3678.27  0.764300 
Pleiades     0.120 0.12  Gaia DR2 68303487680516224   211101761       56.109576  24.589507 1.08410  1.03419  11.2584   5.48529 5176.74  0.837400 
Pleiades     0.120 0.12  Gaia DR2 65181527493208192   211038810       56.132237  23.590432 2.81150  2.76159  16.0822  10.3091  3295.79  0.918400 
Pleiades     0.120 0.12  Gaia DR2 65244749411766528   211064526       56.147628  24.001141 1.82660  1.77669  13.6940   7.92089 3985.22  9.05740  
Pleiades     0.120 0.12  Gaia DR2 65167577439502592   211033487       56.151260  23.502909 2.59890  2.54899  15.4094   9.63629 3428.02  1.65980  
Pleiades     0.120 0.12  Gaia DR2 64866654848374144   211004119       56.162316  23.040264 3.10540  3.05549  17.0121  11.2390  3141.96  0.829700 
Pleiades     0.120 0.12  Gaia DR2 65299965511216384   211097941       56.165150  24.528758 2.70120  2.65129  15.6820   9.90889 3362.65  0.609900 
Pleiades     0.120 0.12  Gaia DR2 69811948914407168   211115638       56.169919  24.818340 0.714300 0.664386  9.71260  3.93949 6278.02  1.90800  
Pleiades     0.120 0.12  Gaia DR2 64770241424108032   210967650       56.174347  22.464352 0.918400 0.868486 10.5823   4.80919 5628.08  3.99120  
Pleiades     0.120 0.12  Gaia DR2 65295425728422528   211091768       56.235075  24.432411 0.838400 0.788486 10.2738   4.50069 5871.18  2.77930  
Pleiades     0.120 0.12  Gaia DR2 65170016980919808   211039840       56.236295  23.606389 2.81710  2.76719  16.2008  10.4277  3292.49  0.800200 
Pleiades     0.120 0.12  Gaia DR2 65267078945207296   211063935       56.239002  23.992185 2.67150  2.62159  15.7438   9.97069 3381.35  1.78000  
Pleiades     0.120 0.12  Gaia DR2 65163110673516928   211027607       56.241816  23.408477 2.91580  2.86589  16.3492  10.5761  3237.13  0.757100 
Pleiades     0.120 0.12  Gaia DR2 65196405259884544   211059734       56.244217  23.927883 2.79200  2.74209  16.1236  10.3505  3307.26  0.484900 
Pleiades     0.120 0.12  Gaia DR2 65161976802151680   211026321       56.245743  23.388735 1.72760  1.67769  13.3871   7.61399 4081.75  5.88830  
Pleiades     0.120 0.12  Gaia DR2 69807963184755840   211113286       56.254816  24.777914 2.93860  2.88869  16.5622  10.7891  3224.99  0.588800 
Pleiades     0.120 0.12  Gaia DR2 65194584193758336   211054027       56.263749  23.839216 1.12990  1.07999  11.6896   5.91649 5064.90  7.09490  
Pleiades     0.120 0.12  Gaia DR2 64871740091177600   211004687       56.295122  23.049316 2.95380  2.90389  16.3217  10.5486  3217.01  0.933500 
Pleiades     0.120 0.12  Gaia DR2 66802276352348416   211101564       56.300035  24.585995 1.70940  1.65949  13.4033   7.63019 4100.94  4.38940  
Pleiades     0.120 0.12  Gaia DR2 64974338270788864   211024798       56.300684  23.364573 2.84320  2.79329  16.1397  10.3666  3277.45  0.749400 
Pleiades     0.120 0.12  Gaia DR2 64798038452412928   210982234       56.301884  22.697314 2.84870  2.79879  16.1856  10.4125  3274.31  0.767600 
Pleiades     0.120 0.12  Gaia DR2 65270450496044416   211071722       56.317295  24.121001 2.43830  2.38839  15.2080   9.43489 3534.28  2.18510  
Pleiades     0.120 0.12  Gaia DR2 69819404977607168   211121734       56.337017  24.921881 0.628700 0.578786  8.89320  3.12009 6577.79  7.06810  
Pleiades     0.120 0.12  Gaia DR2 66798977817468288   211098921       56.340389  24.543512 2.71890  2.66899  16.2398  10.4667  3351.62  1.14680  
Pleiades     0.120 0.12  Gaia DR2 65164171528305792   211031520       56.342539  23.471517 1.32320  1.27329  12.2080   6.43489 4654.81  8.48490  
Pleiades     0.120 0.12  Gaia DR2 69810093488518784   211117626       56.347979  24.850611 2.23040  2.18049  14.4761   8.70299 3675.03  1.24810  
Pleiades     0.120 0.12  Gaia DR2 69819027020489088   211119678       56.350626  24.885786 0.691200 0.641286  9.56260  3.78949 6357.46  1.81280  
Pleiades     0.120 0.12  Gaia DR2 64768763955442944   210971340       56.360730  22.525415 2.81420  2.76429  16.1317  10.3586  3294.20  1.20960  
Pleiades     0.120 0.12  Gaia DR2 65281166437426176   211083408       56.387339  24.303041 1.60620  1.55629  13.0286   7.25549 4219.72  0.397600 
Pleiades     0.120 0.12  Gaia DR2 64874454510493440   211013191       56.391673  23.185017 3.16530  3.11539  17.1434  11.3703  3113.37  0.588300 
Pleiades     0.120 0.12  Gaia DR2 65296357738731008   211093705       56.393684  24.463113 0.505500 0.455586  8.54020  2.76709 7033.47  0.327900 
Pleiades     0.120 0.12  Gaia DR2 65222759179189248   211069456       56.397580  24.083017 0.834800 0.784886  9.98170  4.20859 5882.48  1.01990  
Pleiades     0.120 0.12  Gaia DR2 64982344089813248   211031105       56.469881  23.464881 2.90920  2.85929  16.3001  10.5270  3240.72  0.684100 
Pleiades     0.120 0.12  Gaia DR2 64857721317916032   211003154       56.487449  23.024588 3.01170  2.96179  16.5345  10.7614  3187.50  0.574300 
Pleiades     0.120 0.12  Gaia DR2 64981137202021376   211027393       56.517282  23.405326 1.39700  1.34709  12.4060   6.63289 4523.71  0.578500 
Pleiades     0.120 0.12  Gaia DR2 66800180408292992   211103222       56.523583  24.612165 2.47260  2.42269  15.0897   9.31659 3511.37  1.12980  
Pleiades     0.120 0.12  Gaia DR2 66799763794633856   211100398       56.527186  24.567228 1.35430  1.30439  12.4231   6.64999 4597.92  7.04840  
Pleiades     0.120 0.12  Gaia DR2 66799768088857856   211100131       56.528862  24.562612 1.45800  1.40809  12.7025   6.92939 4425.23  7.91010  
Pleiades     0.120 0.12  Gaia DR2 66781316909399424   211087985       56.531384  24.374184 1.94950  1.89959  14.0093   8.23619 3880.25  5.07810  
Pleiades     0.120 0.12  Gaia DR2 64971933089093760   211023687       56.534931  23.347327 1.65440  1.60449  13.2397   7.46659 4162.03  3.92990  
Pleiades     0.120 0.12  Gaia DR2 66800592725150848   211103863       56.549076  24.622125 1.06320  1.01329  11.4046   5.63149 5229.65  5.97720  
Pleiades     0.120 0.12  Gaia DR2 64984951133439232   211038588       56.552849  23.587019 3.01660  2.96669  17.1256  11.3525  3185.04  0.550700 
Pleiades     0.120 0.12  Gaia DR2 66807464672814336   211107734       56.574830  24.685805 2.52740  2.47749  15.3293   9.55619 3474.96  5.51740  
Pleiades     0.120 0.12  Gaia DR2 63289920815872256   210866744       56.580680  20.879595 1.05690  1.00699  11.3100   5.53689 5245.83  5.93440  
Pleiades     0.120 0.12  Gaia DR2 66811450402457216   211113696       56.585397  24.785289 1.70550  1.65559  13.3572   7.58409 4105.12  6.37580  
Pleiades     0.120 0.12  Gaia DR2 66788253282520192   211100238       56.589062  24.564391 2.97430  2.92439  17.2237  11.4506  3206.40  0.439700 
Pleiades     0.120 0.12  Gaia DR2 66788291938818304   211100565       56.594550  24.569956 0.828800 0.778886 10.2968   4.52369 5901.39  3.23100  
Pleiades     0.120 0.12  Gaia DR2 66786539592171392   211094777       56.602737  24.479405 2.81700  2.76709  16.4991  10.7260  3292.55  0.891500 
Pleiades     0.120 0.12  Gaia DR2 66783584654831872   211093117       56.612610  24.453748 2.75060  2.70069  15.9248  10.1517  3332.13  0.914300 
Pleiades     0.120 0.12  Gaia DR2 69847610026687104   211133821       56.614067  25.135337 0.848800 0.798886 10.4041   4.63099 5838.69  3.42410  
Pleiades     0.120 0.12  Gaia DR2 64985127228608128   211038945       56.615813  23.592521 1.59450  1.54459  12.5949   6.82179 4234.35  5.34300  
Pleiades     0.120 0.12  Gaia DR2 66808220587051264   211112171       56.619367  24.758797 1.84990  1.79999  13.7161   7.94299 3964.20  9.12760  
Pleiades     0.120 0.12  Gaia DR2 65226401311534208   211071504       56.630024  24.117147 1.84750  1.79759  13.4865   7.71339 3966.34  4.81070  
Pleiades     0.120 0.12  Gaia DR2 64964717544035200   211021014       56.637059  23.305137 2.00920  1.95929  14.0378   8.26469 3833.63  6.94480  
Pleiades     0.120 0.12  Gaia DR2 64808483812941440   210997527       56.645073  22.935287 1.98080  1.93089  14.0204   8.24729 3855.51  2.96840  
Pleiades     0.120 0.12  Gaia DR2 64977705525131904   211027775       56.647302  23.411537 2.04030  1.99039  14.1021   8.32899 3810.19  0.742400 
Pleiades     0.120 0.12  Gaia DR2 64951111087777536   211006108       56.650360  23.071300 2.87080  2.82089  15.9540  10.1809  3261.84  0.958800 
Pleiades     0.120 0.12  Gaia DR2 66838452861270272   211123901       56.661656  24.959443 0.808400 0.758486 10.1018   4.32869 5966.32  2.31410  
Pleiades     0.120 0.12  Gaia DR2 66787119410915072   211097402       56.662140  24.520114 1.52600  1.47609  12.8798   7.10669 4325.32  7.47910  
Pleiades     0.120 0.12  Gaia DR2 65225611037551360   211070664       56.663986  24.103001 0.630400 0.580486  9.19180  3.41869 6571.70  0.870200 
Pleiades     0.120 0.12  Gaia DR2 65223618172733952   211066263       56.664206  24.029486 1.21580  1.16589  11.9649   6.19179 4870.41  6.12960  
Pleiades     0.120 0.12  Gaia DR2 64952829074688896   211008578       56.666744  23.110131 0.649000 0.599086  9.28800  3.51489 6505.38  1.81610  
Pleiades     0.120 0.12  Gaia DR2 64804360644343424   210991829       56.668431  22.844191 3.19010  3.14019  17.3216  11.5485  3101.28  0.295500 
Pleiades     0.120 0.12  Gaia DR2 65211557904569856   211064137       56.681720  23.994943 2.37730  2.32739  15.0937   9.32059 3575.25  2.23400  
Pleiades     0.120 0.12  Gaia DR2 66808839062339712   211111611       56.686662  24.749398 3.11000  3.06009  17.4935  11.7204  3139.76  1.34430  
Pleiades     0.120 0.12  Gaia DR2 64899017426872960   210996142       56.696179  22.914386 0.839800 0.789886 10.3434   4.57029 5866.79  3.00250  
Pleiades     0.120 0.12  Gaia DR2 64905618794174720   211005924       56.703352  23.068558 2.48730  2.43739  15.0618   9.28869 3501.57  0.284500 
Pleiades     0.120 0.12  Gaia DR2 66793583338514816   211102393       56.705119  24.599832 2.15030  2.10039  14.3442   8.57109 3730.71  7.91110  
Pleiades     0.120 0.12  Gaia DR2 64980832261312640   211035282       56.708795  23.532088 2.89890  2.84899  16.3176  10.5445  3246.33  2.13770  
Pleiades     0.120 0.12  Gaia DR2 65004712279475712   211038389       56.724041  23.583360 0.822700 0.772786 10.3833   4.61019 5920.71  3.59410  
Pleiades     0.120 0.12  Gaia DR2 69854348831573504   211139797       56.725203  25.245653 2.45760  2.40769  15.0656   9.29249 3521.39  2.69220  
Pleiades     0.120 0.12  Gaia DR2 66809491897360896   211114329       56.728916  24.796141 0.843400 0.793486 10.4091   4.63599 5855.52  3.37050  
Pleiades     0.120 0.12  Gaia DR2 64966916567283456   211025779       56.730538  23.380219 3.17410  3.12419  17.4903  11.7172  3109.08  0.282400 
Pleiades     0.120 0.12  Gaia DR2 64960663095015680   211017469       56.737985  23.250477 2.20560  2.15569  14.5082   8.73509 3692.14  1.20620  
Pleiades     0.120 0.12  Gaia DR2 66782897460055424   211093581       56.743977  24.460928 2.77350  2.72359  16.0397  10.2666  3318.30  1.10040  
Pleiades     0.120 0.12  Gaia DR2 64979732749686016   211032994       56.756007  23.494748 1.02240  0.972486 11.2689   5.49579 5336.32  5.93060  
Pleiades     0.120 0.12  Gaia DR2 65003612767943040   211035936       56.759852  23.543167 3.23120  3.18129  17.9363  12.1632  3080.71  2.57380  
Pleiades     0.120 0.12  Gaia DR2 66727234683931520   211074122       56.765018  24.159494 1.89400  1.84409  13.8388   8.06569 3925.94  0.302300 
Pleiades     0.120 0.12  Gaia DR2 65010239900405504   211046494       56.778341  23.714959 1.23290  1.18299  12.0013   6.22819 4834.06  8.47810  
Pleiades     0.120 0.12  Gaia DR2 64959662365552384   211015877       56.780689  23.226163 1.61220  1.56229  13.1540   7.38089 4212.31  0.388900 
Pleiades     0.120 0.12  Gaia DR2 65212932294091264   211067634       56.788352  24.051984 2.54380  2.49389  15.4095   9.63639 3464.13  0.267900 
Pleiades     0.120 0.12  Gaia DR2 64967603762044928   211029076       56.789738  23.432161 3.02070  2.97079  17.0779  11.3048  3183.01  0.473900 
Pleiades     0.120 0.12  Gaia DR2 66729261908482048   211081656       56.791985  24.276460 0.651500 0.601586  9.36830  3.59519 6496.52  0.775000 
Pleiades     0.120 0.12  Gaia DR2 65010549138050944   211046446       56.806479  23.714092 1.27620  1.22629  12.2136   6.44049 4745.46  7.84960  
Pleiades     0.120 0.12  Gaia DR2 64967569402404480   211029254       56.814165  23.434819 2.98230  2.93239  16.5776  10.8045  3202.31  0.881800 
Pleiades     0.120 0.12  Gaia DR2 66728128037119616   211078690       56.825615  24.230787 3.13660  3.08669  17.0427  11.2696  3127.11  0.323900 
Pleiades     0.120 0.12  Gaia DR2 66846291177113088   211131087       56.836874  25.086572 2.29920  2.24929  14.6887   8.91559 3628.06  3.69400  
Pleiades     0.120 0.12  Gaia DR2 66729635568719872   211079188       56.843313  24.238413 3.18050  3.13059  17.6592  11.8861  3105.97  0.174900 
Pleiades     0.120 0.12  Gaia DR2 65010519075247616   211047718       56.844585  23.735072 2.91400  2.86409  16.3734  10.6003  3238.13  0.680100 
Pleiades     0.120 0.12  Gaia DR2 64990349908937984   211030057       56.867230  23.448029 2.73280  2.68289  15.7507   9.97759 3343.04  0.557200 
Pleiades     0.120 0.12  Gaia DR2 66792999222948992   211107116       56.868514  24.675703 2.89470  2.84479  16.7696  10.9965  3248.62  0.983400 
Pleiades     0.120 0.12  Gaia DR2 66737405166459264   211087739       56.877552  24.370341 2.33050  2.28059  14.8201   9.04699 3606.84  2.76280  
Pleiades     0.120 0.12  Gaia DR2 65018417518780672   211056099       56.881919  23.871825 3.03870  2.98879  16.8977  11.1246  3174.15  0.485500 
Pleiades     0.120 0.12  Gaia DR2 64962174923490304   211021098       56.884192  23.306338 2.89430  2.84439  16.4418  10.6687  3248.83  1.25080  
Pleiades     0.120 0.12  Gaia DR2 66816295125702144   211107623       56.890409  24.684003 1.42010  1.37019  12.5555   6.78239 4485.39  8.59820  
Pleiades     0.120 0.12  Gaia DR2 63916431989200256   210922592       56.892441  21.746613 1.23620  1.18629  11.9942   6.22109 4827.13  7.55540  
Pleiades     0.120 0.12  Gaia DR2 64884624994048256   210989043       56.895005  22.801131 2.83070  2.78079  16.0267  10.2536  3284.62  0.696600 
Pleiades     0.120 0.12  Gaia DR2 66823132713476480   211118985       56.899526  24.873971 3.05400  3.00409  16.9140  11.1409  3166.69  0.208400 
Pleiades     0.120 0.12  Gaia DR2 64990792288875264   211031682       56.900221  23.473945 3.07970  3.02979  17.4365  11.6634  3154.26  0.281900 
Pleiades     0.120 0.12  Gaia DR2 64990586130069504   211031293       56.908464  23.467855 1.59650  1.54659  13.1315   7.35839 4231.83  8.41060  
Pleiades     0.120 0.12  Gaia DR2 66820590092840960   211115713       56.908629  24.819557 2.58280  2.53289  15.4222   9.64909 3438.51  2.32290  
Pleiades     0.120 0.12  Gaia DR2 66823304512166528   211119999       56.908771  24.891661 1.83480  1.78489  13.6939   7.92079 3977.75  0.582000 
Pleiades     0.120 0.12  Gaia DR2 66730120901930240   211083317       56.918323  24.301743 1.71560  1.66569  13.2807   7.50759 4094.35  0.306700 
Pleiades     0.120 0.12  Gaia DR2 66737095928811648   211087357       56.918614  24.364362 0.852700 0.802786 10.3988   4.62569 5826.57  3.25200  
Pleiades     0.120 0.12  Gaia DR2 65013474012743936   211048014       56.921682  23.740092 1.66730  1.61739  13.3484   7.57529 4147.26  0.781400 
Pleiades     0.120 0.12  Gaia DR2 65208396808627840   211062662       56.922761  23.971734 1.55970  1.50979  13.0262   7.25309 4279.41  0.483000 
Pleiades     0.120 0.12  Gaia DR2 64913452814489216   211015308       56.950583  23.217890 0.958400 0.908486 10.9430   5.16989 5512.54  5.13710  
Pleiades     0.120 0.12  Gaia DR2 66738023641737088   211091536       56.957486  24.428496 2.95300  2.90309  16.6825  10.9094  3217.43  0.821600 
Pleiades     0.120 0.12  Gaia DR2 66742765285619584   211096432       56.962355  24.505022 2.42760  2.37769  15.0381   9.26499 3541.46  1.41750  
Pleiades     0.120 0.12  Gaia DR2 65011962184337664   211043323       56.966582  23.663182 3.06760  3.01769  17.0927  11.3196  3160.07  0.940000 
Pleiades     0.120 0.12  Gaia DR2 65020414679879296   211060621       56.968951  23.941030 0.713600 0.663686  9.75270  3.97959 6280.41  2.80220  
Pleiades     0.120 0.12  Gaia DR2 66767843597097856   211101996       56.997449  24.593488 3.21660  3.16669  17.8164  12.0433  3088.14  0.844800 
Pleiades     0.120 0.12  Gaia DR2 64895139073954944   211003744       57.024347  23.033956 2.51290  2.46299  15.1659   9.39279 3484.57  1.56200  
Pleiades     0.120 0.12  Gaia DR2 65019246448775424   211056865       57.024493  23.883449 3.16240  3.11249  17.4116  11.6385  3114.73  0.556100 
Pleiades     0.120 0.12  Gaia DR2 66522381924952704   211064559       57.027721  24.001727 2.90330  2.85339  16.5333  10.7602  3243.92  0.624200 
Pleiades     0.120 0.12  Gaia DR2 65014195567317504   211047990       57.033232  23.739715 2.79110  2.74119  16.0246  10.2515  3307.79  0.514800 
Pleiades     0.120 0.12  Gaia DR2 64989490915460608   211033726       57.045830  23.506817 1.82670  1.77679  13.7323   7.95919 3985.12  8.18540  
Pleiades     0.120 0.12  Gaia DR2 66521381194879232   211063134       57.055512  23.979525 2.95460  2.90469  16.3759  10.6028  3216.60  0.823700 
Pleiades     0.120 0.12  Gaia DR2 64999558318784768   211041474       57.057448  23.632996 2.79720  2.74729  15.9558  10.1827  3304.18  1.83060  
Pleiades     0.120 0.12  Gaia DR2 64987876007763968   211029245       57.063556  23.434692 2.78820  2.73829  16.4424  10.6693  3309.52  0.699400 
Pleiades     0.120 0.12  Gaia DR2 64999588381514496   211041683       57.070519  23.636591 0.745900 0.695986  9.98610  4.21299 6171.18  2.45340  
Pleiades     0.120 0.12  Gaia DR2 66739982146803456   211096385       57.072139  24.504227 1.85640  1.80649  13.7232   7.95009 3958.44  5.49340  
Pleiades     0.120 0.12  Gaia DR2 65014985841292032   211051985       57.072401  23.806403 2.96240  2.91249  16.7641  10.9910  3212.53  0.491500 
Pleiades     0.120 0.12  Gaia DR2 63953819680971008   210942652       57.073478  22.066815 2.95340  2.90349  16.5146  10.7415  3217.21  0.735300 
Pleiades     0.120 0.12  Gaia DR2 66832100605159424   211128863       57.073808  25.047647 0.928200 0.878286 10.7404   4.96729 5599.39  4.53470  
Pleiades     0.120 0.12  Gaia DR2 66517468482370176   211057388       57.075119  23.891280 1.92780  1.87789  13.9919   8.21879 3897.81  3.81610  
Pleiades     0.120 0.12  Gaia DR2 64998905483757568   211039634       57.082698  23.603144 2.43460  2.38469  15.0646   9.29149 3536.77  1.03300  
Pleiades     0.120 0.12  Gaia DR2 64988803720689408   211034343       57.085811  23.516883 3.30220  3.25229  17.7911  12.0180  3041.68  0.257100 
Pleiades     0.120 0.12  Gaia DR2 64889126119831040   210993561       57.094460  22.872484 2.50180  2.45189  15.0879   9.31479 3491.93  1.13890  
Pleiades     0.120 0.12  Gaia DR2 64988322684358144   211030912       57.094646  23.461752 3.09000  3.04009  16.8797  11.1066  3149.32  0.293000 
Pleiades     0.120 0.12  Gaia DR2 64909153549943296   211010149       57.099722  23.135478 3.10350  3.05359  17.2806  11.5075  3142.88  0.321500 
Pleiades     0.120 0.12  Gaia DR2 66523893753437824   211067419       57.109113  24.048189 0.741800 0.691886  9.89410  4.12099 6184.92  2.49100  
Pleiades     0.120 0.12  Gaia DR2 64934893291213952   211020742       57.116883  23.300563 1.33270  1.28279  12.2471   6.47399 4637.17  0.235300 
Pleiades     0.120 0.12  Gaia DR2 66521179334108928   211062438       57.124050  23.968134 2.99150  2.94159  17.0799  11.3068  3197.64  0.620500 
Pleiades     0.120 0.12  Gaia DR2 66720534534913792   211081985       57.129470  24.281280 2.43090  2.38099  14.9654   9.19229 3539.25  0.258000 
Pleiades     0.120 0.12  Gaia DR2 66523103479455744   211066477       57.132711  24.032809 2.92010  2.87019  16.8351  11.0620  3234.84  0.489600 
Pleiades     0.120 0.12  Gaia DR2 66523103479455232   211066484       57.140812  24.032856 2.85800  2.80809  16.8452  11.0721  3269.03  1.36020  
Pleiades     0.120 0.12  Gaia DR2 64941211186036352   211029232       57.143884  23.434597 0.796400 0.746486 10.2111   4.43799 6004.97  2.88500  
Pleiades     0.120 0.12  Gaia DR2 66719194505127168   211076761       57.147954  24.200699 3.13830  3.08839  17.4498  11.6767  3126.31  0.521600 
Pleiades     0.120 0.12  Gaia DR2 66824472743376768   211116917       57.163846  24.838706 3.17660  3.12669  17.6222  11.8491  3107.90  0.265600 
Pleiades     0.120 0.12  Gaia DR2 66765751950550144   211103033       57.168548  24.609298 2.92430  2.87439  16.2814  10.5083  3232.61  0.884800 
Pleiades     0.120 0.12  Gaia DR2 66831172892327680   211127395       57.169247  25.022033 3.34010  3.29019  18.1115  12.3384  3017.95  0.756500 
Pleiades     0.120 0.12  Gaia DR2 66831069813319936   211126627       57.175684  25.007703 2.66600  2.61609  15.4977   9.72459 3384.84  0.336800 
Pleiades     0.120 0.12  Gaia DR2 66926211929978880   211132233       57.183597  25.106085 2.91400  2.86409  16.6257  10.8526  3238.13  0.500000 
Pleiades     0.120 0.12  Gaia DR2 64936508198907904   211023137       57.189367  23.338719 1.51960  1.46969  12.8952   7.12209 4334.30  3.92000  
Pleiades     0.120 0.12  Gaia DR2 64946025846426752   211027879       57.203332  23.413188 3.18920  3.13929  17.3768  11.6037  3101.72  0.374000 
Pleiades     0.120 0.12  Gaia DR2 64916751349465856   211007577       57.242943  23.094028 2.52400  2.47409  15.2904   9.51729 3477.21 13.6986   
Pleiades     0.120 0.12  Gaia DR2 64891634380723712   211000411       57.254285  22.980218 2.22320  2.17329  14.5274   8.75429 3680.00  8.58890  
Pleiades     0.120 0.12  Gaia DR2 64997187496822912   211041750       57.254846  23.637483 3.36050  3.31059  17.8537  12.0806  3004.01  0.324200 
Pleiades     0.120 0.12  Gaia DR2 64923279699744256   211017570       57.259816  23.252245 1.06350  1.01359  11.4698   5.69669 5228.88  6.15350  
Pleiades     0.120 0.12  Gaia DR2 64917094946846848   211008337       57.274753  23.105924 2.86510  2.81519  16.1017  10.3286  3265.05  1.11870  
Pleiades     0.120 0.12  Gaia DR2 66745170467302656   211086260       57.296061  24.347405 2.80160  2.75169  16.0378  10.2647  3301.59  2.01090  
Pleiades     0.120 0.12  Gaia DR2 66771146429454592   211104722       57.298986  24.636388 0.813600 0.763686 10.3029   4.52979 5949.68  4.26280  
Pleiades     0.120 0.12  Gaia DR2 64922283267331968   211016037       57.301374  23.228147 1.82410  1.77419  13.6552   7.88209 3987.51  5.32580  
Pleiades     0.120 0.12  Gaia DR2 66774513683782912   211113202       57.335900  24.776469 1.38220  1.33229  12.4656   6.69249 4548.93  0.560300 
Pleiades     0.120 0.12  Gaia DR2 66771764904729984   211108263       57.338624  24.694534 3.20020  3.15029  17.7185  11.9454  3096.30  0.443300 
Pleiades     0.120 0.12  Gaia DR2 66451497784867712   211042656       57.339623  23.651585 2.78740  2.73749  15.8142  10.0411  3309.99  0.338900 
Pleiades     0.120 0.12  Gaia DR2 64057895330132224   210958195       57.356537  22.312215 3.18910  3.13919  17.5792  11.8061  3101.76  0.908100 
Pleiades     0.120 0.12  Gaia DR2 64915754917051520   211004548       57.356765  23.047114 3.12310  3.07319  17.3402  11.5671  3133.54  0.309400 
Pleiades     0.120 0.12  Gaia DR2 66745754582838272   211089916       57.365006  24.403643 2.98250  2.93259  16.6994  10.9263  3202.19  0.388800 
Pleiades     0.120 0.12  Gaia DR2 66499154741977216   211046315       57.369855  23.711986 1.01390  0.963986 11.1596   5.38649 5359.10  5.71390  
Pleiades     0.120 0.12  Gaia DR2 64928674178659968   211018906       57.384095  23.271505 3.12210  3.07219  17.5501  11.7770  3134.02  0.385500 
Pleiades     0.120 0.12  Gaia DR2 66511970924353792   211059767       57.385638  23.928302 2.87950  2.82959  16.3257  10.5526  3257.00  0.778100 
Pleiades     0.120 0.12  Gaia DR2 64930495244783616   211025770       57.386450  23.380210 0.596100 0.546186  9.02730  3.25419 6695.71  0.238900 
Pleiades     0.120 0.12  Gaia DR2 66749121837171840   211098279       57.387746  24.533839 2.58440  2.53449  15.3805   9.60739 3437.48  1.59280  
Pleiades     0.120 0.12  Gaia DR2 66501181966524800   211051330       57.388090  23.795202 0.895100 0.845186 10.7479   4.97479 5697.25  4.94320  
Pleiades     0.120 0.12  Gaia DR2 64928605459180416   211020101       57.414261  23.289915 0.957000 0.907086 10.9291   5.15599 5516.51  5.01320  
Pleiades     0.120 0.12  Gaia DR2 66747816167123712   211093684       57.426242  24.462806 1.19800  1.14809  11.9077   6.13459 4909.09  7.27450  
Pleiades     0.120 0.12  Gaia DR2 66452769091505024   211045933       57.459921  23.705395 1.03370  0.983786 11.3411   5.56799 5306.33  6.84720  
Pleiades     0.120 0.12  Gaia DR2 63632178171114624   210872577       57.460005  20.966523 2.93270  2.88279  16.4141  10.6410  3228.10  0.857000 
Pleiades     0.120 0.12  Gaia DR2 66453181412027392   211047055       57.490214  23.724328 3.29020  3.24029  17.7321  11.9590  3048.70  0.301900 
Pleiades     0.120 0.12  Gaia DR2 66507882115488128   211055468       57.509138  23.862229 2.72060  2.67069  15.7623   9.98919 3350.56  0.675700 
Pleiades     0.120 0.12  Gaia DR2 64927368508592512   211020988       57.520907  23.304644 3.17440  3.12449  17.5619  11.7888  3108.96  0.321000 
Pleiades     0.120 0.12  Gaia DR2 66960743466922624   211149525       57.561544  25.424830 3.09950  3.04959  16.9650  11.1919  3144.80  0.665200 
Pleiades     0.120 0.12  Gaia DR2 66553443128503552   211078413       57.563675  24.226549 2.87570  2.82579  16.2298  10.4567  3259.11  1.12040  
Pleiades     0.120 0.12  Gaia DR2 66960262430594816   211147023       57.573729  25.379370 0.687200 0.637286  9.51840  3.74529 6371.33  1.85700  
Pleiades     0.120 0.12  Gaia DR2 64172038380708224   211007717       57.588861  23.096151 1.04000  0.990086 11.1654   5.39229 5289.76  5.36570  
Pleiades     0.120 0.12  Gaia DR2 66429232674604544   211025708       57.614029  23.379019 2.96800  2.91809  16.5688  10.7957  3209.63  0.980100 
Pleiades     0.120 0.12  Gaia DR2 66957994687842176   211149600       57.648933  25.426315 1.22340  1.17349  11.7335   5.96039 4854.16  0.314400 
Pleiades     0.120 0.12  Gaia DR2 64064011363520512   210967901       57.655949  22.468754 2.90540  2.85549  16.3488  10.5757  3242.77  1.79410  
Pleiades     0.120 0.12  Gaia DR2 64174546641593984   211015258       57.662226  23.217234 2.56680  2.51689  15.4167   9.64359 3448.99  0.889100 
Pleiades     0.120 0.12  Gaia DR2 66462939577861248   211060078       57.667055  23.932851 0.785600 0.735686 10.1567   4.38359 6040.03  2.16440  
Pleiades     0.120 0.12  Gaia DR2 66982458821495424   211161968       57.671761  25.658314 3.12700  3.07709  17.5529  11.7798  3131.68  0.327700 
Pleiades     0.120 0.12  Gaia DR2 65677372878285312   211022539       57.714439  23.328875 1.27720  1.22729  12.2042   6.43109 4743.47  8.44960  
Pleiades     0.120 0.12  Gaia DR2 66441323003146112   211038382       57.763736  23.583234 3.14200  3.09209  17.5628  11.7897  3124.50  1.65720  
Pleiades     0.120 0.12  Gaia DR2 64050645425295872   210963935       57.766387  22.404551 1.93550  1.88559  13.8658   8.09269 3891.54  3.41510  
Pleiades     0.120 0.12  Gaia DR2 66445038154189952   211048321       57.799581  23.745218 3.19030  3.14039  17.5492  11.7761  3101.20  1.96070  
Pleiades     0.120 0.12  Gaia DR2 66482868226100096   211060049       57.800394  23.932437 2.03500  1.98509  14.0959   8.32279 3814.15  4.59710  
Pleiades     0.120 0.12  Gaia DR2 66911231083913600   211147423       57.807797  25.386309 2.78410  2.73419  15.8185  10.0454  3311.95  0.533600 
Pleiades     0.120 0.12  Gaia DR2 65673593307063552   211019565       57.816002  23.282079 2.05660  2.00669  14.1244   8.35129 3798.10  0.447900 
Pleiades     0.120 0.12  Gaia DR2 63627264728628224   210878635       57.819332  21.059541 2.94120  2.89129  16.3727  10.5996  3223.62  0.474800 
Pleiades     0.120 0.12  Gaia DR2 66480944080770176   211053255       57.820368  23.826406 1.24590  1.19599  12.0960   6.32289 4806.94  7.94710  
Pleiades     0.120 0.12  Gaia DR2 66903293984399872   211135523       57.842328  25.165935 1.82020  1.77029  13.6207   7.84759 3991.09  7.56940  
Pleiades     0.120 0.12  Gaia DR2 63849572235829248   210945519       57.849546  22.113191 1.47490  1.42499  12.7481   6.97499 4399.46  6.43060  
Pleiades     0.120 0.12  Gaia DR2 66867800374681344   211131748       57.849633  25.097811 2.53760  2.48769  15.4057   9.63259 3468.21  4.39100  
Pleiades     0.120 0.12  Gaia DR2 65674383581036800   211020371       57.963200  23.294613 2.62110  2.57119  15.4383   9.66519 3413.62  0.868900 
Pleiades     0.120 0.12  Gaia DR2 65688539793220480   211038222       57.964861  23.580178 3.27330  3.22339  17.6275  11.8544  3058.28  0.834400 
Pleiades     0.120 0.12  Gaia DR2 63826070174824192   210927253       57.964922  21.821217 2.92810  2.87819  16.3134  10.5403  3230.55  0.813000 
Pleiades     0.120 0.12  Gaia DR2 63826448131945984   210927331       57.966331  21.822571 2.78950  2.73959  15.8665  10.0934  3308.75  1.31310  
Pleiades     0.120 0.12  Gaia DR2 65680499614460800   211023176       57.989005  23.339228 1.47330  1.42339  12.7206   6.94749 4401.87  7.30220  
Pleiades     0.120 0.12  Gaia DR2 66885942316710784   211127297       58.014999  25.020315 2.99620  2.94629  16.9801  11.2070  3195.24  0.631700 
Pleiades     0.120 0.12  Gaia DR2 64078167575681152   210974893       58.023302  22.581858 2.50920  2.45929  15.1231   9.34999 3487.02  1.98610  
Pleiades     0.120 0.12  Gaia DR2 51609980593783424   210866482       58.046827  20.875829 3.01990  2.96999  16.6367  10.8636  3183.39  0.322800 
Pleiades     0.120 0.12  Gaia DR2 66642641008348416   211093203       58.073177  24.455333 3.02270  2.97279  16.5643  10.7912  3182.03  0.597100 
Pleiades     0.120 0.12  Gaia DR2 63677326867342464   210907442       58.102514  21.506115 2.59190  2.54199  15.2256   9.45249 3432.57  1.81820  
Pleiades     0.120 0.12  Gaia DR2 66899239535574400   211140155       58.130804  25.251941 2.64370  2.59379  15.6258   9.85269 3399.07  1.22940  
Pleiades     0.120 0.12  Gaia DR2 67352066526730240   211171449       58.162198  25.840250 2.90420  2.85429  16.2008  10.4277  3243.43  1.05700  
Pleiades     0.120 0.12  Gaia DR2 66648001127514368   211093906       58.180228  24.466117 2.99410  2.94419  16.8478  11.0747  3196.33  0.692900 
Pleiades     0.120 0.12  Gaia DR2 66593437863017984   211086444       58.185402  24.349690 3.09590  3.04599  17.1907  11.4176  3146.50  0.456200 
Pleiades     0.120 0.12  Gaia DR2 66897933865345920   211141637       58.189058  25.279666 1.65160  1.60169  13.2577   7.48459 4165.27  5.00170  
Pleiades     0.120 0.12  Gaia DR2 63892006512622848   210971348       58.215558  22.525611 2.78640  2.73649  15.7956  10.0225  3310.58  1.10770  
Pleiades     0.120 0.12  Gaia DR2 63884584809145600   210965731       58.237435  22.433517 2.51980  2.46989  15.2116   9.43849 3479.98  1.29000  
Pleiades     0.120 0.12  Gaia DR2 66694455493470464   211120561       58.246518  24.901349 1.86780  1.81789  13.7607   7.98759 3948.44  2.48610  
Pleiades     0.120 0.12  Gaia DR2 67304959325424768   211168863       58.280425  25.789160 3.29570  3.24579  17.6086  11.8355  3045.50  0.292300 
Pleiades     0.120 0.12  Gaia DR2 66570554277316992   211068400       58.348869  24.064843 1.00940  0.959486 11.1627   5.38959 5371.24  4.06500  
Pleiades     0.120 0.12  Gaia DR2 51616268426009472   210863683       58.429313  20.833286 1.99650  1.94659  13.9920   8.21889 3843.35  2.78260  
Pleiades     0.120 0.12  Gaia DR2 67085641114472320   211143325       58.547943  25.311740 3.06230  3.01239  16.8085  11.0354  3162.64  0.472900 
Pleiades     0.120 0.12  Gaia DR2 65819965792011904   211069011       58.590037  24.075495 0.703700 0.653786  9.59060  3.81749 6314.34  0.881700 
Pleiades     0.120 0.12  Gaia DR2 66581961710329984   211087059       58.605251  24.359890 0.979000 0.929086 10.8423   5.06919 5454.65  0.689700 
Pleiades     0.120 0.12  Gaia DR2 51742471745296768   210899950       58.616057  21.389542 0.924100 0.874186 10.7565   4.98339 5611.36  4.54800  
Pleiades     0.120 0.12  Gaia DR2 65814979333012352   211060762       58.617213  23.943202 3.33380  3.28389  18.0395  12.2664  3022.12  0.348600 
Pleiades     0.120 0.12  Gaia DR2 66581549393480704   211084620       58.618639  24.320937 1.79230  1.74239  13.5971   7.82399 4017.27  4.62030  
Pleiades     0.120 0.12  Gaia DR2 63795455648004608   210931244       58.645057  21.883717 2.30160  2.25169  14.6421   8.86899 3626.43  2.77450  
Pleiades     0.120 0.12  Gaia DR2 66624357329718400   211102300       58.663126  24.598339 3.33390  3.28399  18.0924  12.3193  3022.01  0.225300 
Pleiades     0.120 0.12  Gaia DR2 65823676643738368   211069510       58.787454  24.083907 2.71500  2.66509  15.6721   9.89899 3354.04  1.82800  
Pleiades     0.120 0.12  Gaia DR2 50856471531291648   210776021       58.806862  19.504499 2.68730  2.63739  15.5033   9.73019 3371.36  2.42720  
Pleiades     0.120 0.12  Gaia DR2 65864427293364864   211099297       58.993429  24.549740 1.35000  1.30009  12.3209   6.54779 4605.64  7.22560  
Pleiades     0.120 0.12  Gaia DR2 65783029073414144   211062206       59.077541  23.964221 2.34090  2.29099  14.7547   8.98159 3599.81  1.13430  
Pleiades     0.120 0.12  Gaia DR2 51677669278703104   210882573       59.093022  21.121200 2.76640  2.71649  15.8527  10.0796  3322.57  0.612800 
Pleiades     0.120 0.12  Gaia DR2 65435102362687616   211007344       59.104177  23.090600 2.11920  2.06929  14.3764   8.60329 3752.74 14.5813   
Pleiades     0.120 0.12  Gaia DR2 65844361206181376   211081949       59.108108  24.280801 2.05160  2.00169  14.1948   8.42169 3801.80  2.11380  
Pleiades     0.120 0.12  Gaia DR2 65830548591559936   211066413       59.120494  24.031565 2.92920  2.87929  16.5642  10.7911  3229.96  0.455100 
Pleiades     0.120 0.12  Gaia DR2 65781345446197504   211065006       59.320268  24.008997 1.36710  1.31719  12.3627   6.58959 4575.20  7.29040  
Pleiades     0.120 0.12  Gaia DR2 65787289680918528   211067702       59.388882  24.052993 1.15470  1.10479  11.8290   6.05589 5006.71  7.79800  
Pleiades     0.120 0.12  Gaia DR2 65419434321982464   211000740       59.397020  22.985428 2.67080  2.62089  15.4766   9.70349 3381.80  0.959400 
Pleiades     0.120 0.12  Gaia DR2 67054305033161344   211147344       59.429107  25.385082 2.99240  2.94249  16.5508  10.7777  3197.18  0.542100 
Pleiades     0.120 0.12  Gaia DR2 65772789871345024   211057850       59.508254  23.898344 3.19510  3.14519  17.2164  11.4433  3098.80  0.302200 
Pleiades     0.120 0.12  Gaia DR2 65775195052996608   211065426       59.604825  24.016130 2.96350  2.91359  16.4649  10.6918  3211.97  0.620900 
Pleiades     0.120 0.12  Gaia DR2 65349684053273600   210980418       59.642484  22.669624 3.15840  3.10849  17.2830  11.5099  3116.68  0.684100 
Pleiades     0.120 0.12  Gaia DR2 53335045618385536   210974237       59.845480  22.571176 1.90980  1.85989  13.7666   7.99349 3912.67  1.88390  
Pleiades     0.120 0.12  Gaia DR2 65471729844532864   211009416       59.864777  23.123594 1.54760  1.49769  12.8440   7.07089 4295.63  0.442300 
Pleiades     0.120 0.12  Gaia DR2 53029278307021696   210912544       60.358618  21.585603 2.87560  2.82569  16.1267  10.3536  3259.18  1.19830  
Pleiades     0.120 0.12  Gaia DR2 53140397701490176   210941338       61.145027  22.046073 2.92500  2.87509  16.6285  10.8554  3232.22  0.751600 
Praesepe     0.670 0.035 Gaia DR2 664327433763175424  211988287      129.97927   20.064971 0.644900 0.630342  9.99140  3.61133 6395.48  3.29000  
Praesepe     0.670 0.035 Gaia DR2 661311752544249088  211971871      130.00244   19.806501 0.675700 0.661142 10.1624   3.78233 6289.11  2.99000  
Praesepe     0.670 0.035 Gaia DR2 664328915529295232  211992776      130.00524   20.135572 0.587800 0.573242  9.56510  3.18503 6597.70  1.18000  
Praesepe     0.670 0.035 Gaia DR2 661401122222444288  211980688      130.35752   19.943515 0.758100 0.743542 10.5789   4.19883 6014.50  6.60000  
Praesepe     0.670 0.035 Gaia DR2 661243307945543936  211950227      130.10625   19.475708 0.621100 0.606542  9.74180  3.36173 6478.99  1.78000  
Praesepe     0.670 0.035 Gaia DR2 661317250102374528  211974702      130.13187   19.850228 0.929000 0.914442 11.4309   5.05083 5495.69  8.43000  
Praesepe     0.670 0.035 Gaia DR2 661319483485360000  211979334      130.20119   19.921867 0.815500 0.800942 10.8629   4.48283 5832.30  7.43000  
Praesepe     0.670 0.035 Gaia DR2 661243273585807872  211949471      130.09449   19.464710 0.749500 0.734942 10.5451   4.16503 6042.46  6.52000  
Praesepe     0.670 0.035 Gaia DR2 661277461525418752  211947686      129.44405   19.438288 0.745700 0.731142 10.5043   4.12423 6054.86  5.95000  
Praesepe     0.670 0.035 Gaia DR2 661319547906688896  211980170      130.22847   19.935117 1.03770  1.02314  11.8771   5.49703 5204.55  9.13000  
Praesepe     0.670 0.035 Gaia DR2 661292511090872960  211956059      130.17684   19.565950 0.872300 0.857742 11.1684   4.78833 5659.80  8.37000  
Praesepe     0.670 0.035 Gaia DR2 661244270018200192  211952381      130.29160   19.508856 0.662800 0.648242  9.98250  3.60243 6333.42  2.90000  
Praesepe     0.670 0.035 Gaia DR2 661207024061875456  211926132      129.80056   19.115560 0.732400 0.717842 10.4472   4.06713 6098.54  5.58000  
Praesepe     0.670 0.035 Gaia DR2 664320497393421952  211985566      129.81037   20.021928 2.17710  2.16254  15.0667   8.68663 3687.40 17.6800   
Praesepe     0.670 0.035 Gaia DR2 664387808120781440  211995288      129.34245   20.176953 0.866000 0.851442 11.2535   4.87343 5678.54  7.80000  
Praesepe     0.670 0.035 Gaia DR2 661319620924311296  211980574      130.21595   19.941673 2.46450  2.44994  15.9695   9.58943 3493.22 25.9200   
Praesepe     0.670 0.035 Gaia DR2 664425054076741120  211999969      130.11055   20.253596 2.40150  2.38694  15.6782   9.29813 3535.25 24.2400   
Praesepe     0.670 0.035 Gaia DR2 664302424170984576  211971690      129.29771   19.803627 0.863900 0.849342 11.1380   4.75793 5684.81  8.84000  
Praesepe     0.670 0.035 Gaia DR2 661424074527577600  211998346      130.43240   20.226816 0.726700 0.712142 10.3508   3.97073 6117.38  5.63000  
Praesepe     0.670 0.035 Gaia DR2 661402084295115904  211983476      130.35827   19.987462 2.82140  2.80684  16.8577  10.4776  3269.75  4.46000  
Praesepe     0.670 0.035 Gaia DR2 661313363154337280  211968779      129.77116   19.757300 2.86210  2.84754  17.0969  10.7168  3247.11 17.1800   
Praesepe     0.670 0.035 Gaia DR2 661298833282624000  211968228      130.05728   19.748838 2.20540  2.19084  15.1955   8.81543 3667.93 21.3200   
Praesepe     0.670 0.035 Gaia DR2 664335684397673472  211988223      129.53322   20.063992 2.82630  2.81174  17.4232  11.0431  3266.98  1.15000  
Praesepe     0.670 0.035 Gaia DR2 659687498990893056  211910082      129.89791   18.876822 0.754300 0.739742 10.5806   4.20053 6026.83  6.29000  
Praesepe     0.670 0.035 Gaia DR2 664339910645611776  211992843      129.47721   20.136688 2.20820  2.19364  15.1510   8.77093 3666.01 19.2700   
Praesepe     0.670 0.035 Gaia DR2 664292459846946560  211969807      129.63666   19.773720 2.25510  2.24054  15.3955   9.01543 3634.00 18.5700   
Praesepe     0.670 0.035 Gaia DR2 661424143247274624  211997350      130.40554   20.210179 2.85750  2.84294  17.1637  10.7836  3249.65 21.6300   
Praesepe     0.670 0.035 Gaia DR2 661251210685333120  211959857      130.33503   19.622847 2.14620  2.13164  15.0402   8.66013 3708.82 18.1100   
Praesepe     0.670 0.035 Gaia DR2 664325170317925120  211983725      129.92080   19.991282 2.07000  2.05544  14.6301   8.25003 3762.64  4.18000  
Praesepe     0.670 0.035 Gaia DR2 664316546023530368  211974178      129.73098   19.842529 2.95090  2.93634  17.4999  11.1198  3200.27  1.70000  
Praesepe     0.670 0.035 Gaia DR2 664329946321463168  211989299      129.84336   20.081820 2.49910  2.48454  16.0947   9.71463 3470.30 25.3600   
Praesepe     0.670 0.035 Gaia DR2 664403991557398784  212018902      129.56224   20.567761 0.898000 0.883442 11.2448   4.86473 5584.40  8.76000  
Praesepe     0.670 0.035 Gaia DR2 659758967246506880  211934056      129.48748   19.236161 0.966400 0.951842 11.6453   5.26523 5391.99  8.65000  
Praesepe     0.670 0.035 Gaia DR2 661249595777725568  211958929      130.47313   19.608428 2.90190  2.88734  17.6518  11.2717  3225.70  1.23000  
Praesepe     0.670 0.035 Gaia DR2 661314570042801280  211972478      129.90463   19.816045 1.94680  1.93224  14.4976   8.11753 3854.46 16.0700   
Praesepe     0.670 0.035 Gaia DR2 664309296118640128  211978157      129.36608   19.903461 2.66780  2.65324  16.2975   9.91743 3361.42  1.79000  
Praesepe     0.670 0.035 Gaia DR2 661281206736808064  211956421      129.52801   19.571574 2.87990  2.86534  17.3523  10.9722  3237.45 20.8800   
Praesepe     0.670 0.035 Gaia DR2 661414213282680960  211986537      130.31407   20.037700 1.65670  1.64214  13.7468   7.36673 4119.69 13.6700   
Praesepe     0.670 0.035 Gaia DR2 664311392062657920  211983461      129.46687   19.987127 0.845500 0.830942 11.0967   4.71663 5740.20  7.97000  
Praesepe     0.670 0.035 Gaia DR2 661238635021126656  211943613      130.22409   19.378837 2.12610  2.11154  14.9131   8.53303 3722.86 16.5100   
Praesepe     0.670 0.035 Gaia DR2 661407375694800000  211988700      130.73628   20.071640 2.81070  2.79614  16.7283  10.3482  3275.81  4.87000  
Praesepe     0.670 0.035 Gaia DR2 664463502623929088  212021051      130.43375   20.604409 2.84510  2.83054  16.8687  10.4886  3256.47  7.40000  
Praesepe     0.670 0.035 Gaia DR2 664292322407994624  211969273      129.61540   19.765412 2.29010  2.27554  15.2034   8.82333 3610.26 17.2700   
Praesepe     0.670 0.035 Gaia DR2 664437286143573760  212012299      130.26076   20.457651 1.08870  1.07414  12.0929   5.71283 5078.86  9.63000  
Praesepe     0.670 0.035 Gaia DR2 661215751435494144  211936878      130.01022   19.277656 2.75210  2.73754  16.9940  10.6139  3309.96 17.2700   
Praesepe     0.670 0.035 Gaia DR2 664353757620108544  211978879      129.13894   19.915046 2.29800  2.28344  15.4484   9.06833 3604.91  9.85000  
Praesepe     0.670 0.035 Gaia DR2 664429005446645376  212005017      130.15769   20.338243 1.89400  1.87944  14.3892   8.00913 3896.54 15.6500   
Praesepe     0.670 0.035 Gaia DR2 661313917207778304  211971189      129.81981   19.795118 2.30960  2.29504  15.5361   9.15603 3597.07 19.6200   
Praesepe     0.670 0.035 Gaia DR2 661347727189029504  211968029      130.49713   19.745795 2.25610  2.24154  15.2536   8.87353 3633.32 16.7700   
Praesepe     0.670 0.035 Gaia DR2 661278767195471360  211950886      129.47855   19.485972 2.77950  2.76494  16.7103  10.3302  3293.82  4.54000  
Praesepe     0.670 0.035 Gaia DR2 661251966599576576  211960649      130.33285   19.634589 1.42060  1.40604  13.1613   6.78123 4428.39 12.2900   
Praesepe     0.670 0.035 Gaia DR2 661028662658249344  211925093      130.67690   19.099650 0.938300 0.923742 11.4350   5.05493 5469.56  8.84000  
Praesepe     0.670 0.035 Gaia DR2 661282031370596608  211953336      129.76698   19.522634 1.48520  1.47064  13.3318   6.95173 4332.95 12.3900   
Praesepe     0.670 0.035 Gaia DR2 661401225301656192  211982334      130.39080   19.969030 0.945500 0.930942 11.5089   5.12883 5449.49  9.46000  
Praesepe     0.670 0.035 Gaia DR2 661418405170762368  211989807      130.22473   20.090054 2.64520  2.63064  16.5768  10.1967  3375.62 20.5900   
Praesepe     0.670 0.035 Gaia DR2 661277908202012672  211949413      129.48788   19.463806 2.76930  2.75474  16.5869  10.2068  3299.79  1.33000  
Praesepe     0.670 0.035 Gaia DR2 664325616994522880  211985346      129.96965   20.018042 2.62590  2.61134  16.4103  10.0302  3387.86  9.00000  
Praesepe     0.670 0.035 Gaia DR2 661267325402674048  211949163      129.97653   19.460274 2.84290  2.82834  17.3207  10.9406  3257.69  1.28000  
Praesepe     0.670 0.035 Gaia DR2 664444914005442304  212009294      129.79218   20.408324 1.69030  1.67574  13.7661   7.38603 4083.78 13.9800   
Praesepe     0.670 0.035 Gaia DR2 661257704675956480  211937468      129.81344   19.286476 2.38520  2.37064  15.6524   9.27233 3546.18 17.2700   
Praesepe     0.670 0.035 Gaia DR2 662796814795084160  211957804      129.12993   19.592550 2.72570  2.71114  16.8343  10.4542  3325.81 13.1200   
Praesepe     0.670 0.035 Gaia DR2 664455118847781760  212023280      130.09323   20.640806 1.84810  1.83354  14.2053   7.82523 3934.92 14.5900   
Praesepe     0.670 0.035 Gaia DR2 664353860699329920  211977843      129.07965   19.898516 2.63590  2.62134  16.2873   9.90723 3381.50  9.54000  
Praesepe     0.670 0.035 Gaia DR2 661300993647979776  211967293      130.23605   19.734722 1.04690  1.03234  11.9794   5.59933 5181.36  9.27000  
Praesepe     0.670 0.035 Gaia DR2 664334035130360192  211983499      129.53143   19.987811 1.10620  1.09164  11.8502   5.47013 5037.35  9.12000  
Praesepe     0.670 0.035 Gaia DR2 662784101691882624  211954140      129.26452   19.535960 2.40740  2.39284  15.5689   9.18883 3531.30 21.9400   
Praesepe     0.670 0.035 Gaia DR2 661320067600915328  211980039      130.12728   19.932944 2.54460  2.53004  16.0460   9.66593 3440.37 17.0400   
Praesepe     0.670 0.035 Gaia DR2 664444639127529728  212010627      129.86095   20.431152 2.77410  2.75954  16.4050  10.0249  3296.96  4.73000  
Praesepe     0.670 0.035 Gaia DR2 660998975844267264  211911846      130.19822   18.903257 0.908400 0.893842 11.2686   4.88853 5554.36  8.89000  
Praesepe     0.670 0.035 Gaia DR2 664359942372888448  211989060      128.99752   20.077868 2.94630  2.93174  16.9913  10.6112  3202.65  1.76000  
Praesepe     0.670 0.035 Gaia DR2 664283079638402688  211959522      129.36464   19.617510 0.961600 0.947042 11.4569   5.07683 5405.09  8.68000  
Praesepe     0.670 0.035 Gaia DR2 659774394768991744  211939462      129.20381   19.316424 2.43030  2.41574  15.4887   9.10863 3516.00  1.17000  
Praesepe     0.670 0.035 Gaia DR2 664301427738676992  211970684      129.35192   19.786602 2.84480  2.83024  17.4986  11.1185  3256.64  1.63000  
Praesepe     0.670 0.035 Gaia DR2 659755630055476992  211925552      129.44730   19.106820 1.09030  1.07574  12.0267   5.64663 5075.03  9.30000  
Praesepe     0.670 0.035 Gaia DR2 664297064051880832  211975510      129.62331   19.862428 1.56660  1.55204  13.5259   7.14583 4225.00 12.2700   
Praesepe     0.670 0.035 Gaia DR2 664401964332947584  212011557      129.53391   20.446091 2.35150  2.33694  15.4761   9.09603 3568.81 21.6300   
Praesepe     0.670 0.035 Gaia DR2 661239390935361024  211948030      130.27856   19.443542 2.73880  2.72424  16.6526  10.2725  3317.89 25.4800   
Praesepe     0.670 0.035 Gaia DR2 664323761568567808  211986948      129.76322   20.043711 1.70080  1.68624  13.8415   7.46143 4072.90 14.3100   
Praesepe     0.670 0.035 Gaia DR2 661209566682500736  211932810      129.94386   19.217733 1.99560  1.98104  14.6448   8.26473 3817.18 15.9000   
Praesepe     0.670 0.035 Gaia DR2 661043506065199488  211946016      130.77548   19.414449 2.80710  2.79254  16.6426  10.2625  3277.86  8.19000  
Praesepe     0.670 0.035 Gaia DR2 661219290488437632  211945980      130.01719   19.413902 2.81270  2.79814  16.8285  10.4484  3274.67  2.62000  
Praesepe     0.670 0.035 Gaia DR2 664431204469943808  212005504      130.33679   20.346503 2.37490  2.36034  15.7498   9.36973 3553.09 21.7800   
Praesepe     0.670 0.035 Gaia DR2 661270486498500352  211950844      129.90173   19.485463 1.90590  1.89134  14.4475   8.06743 3886.88 15.6700   
Praesepe     0.670 0.035 Gaia DR2 661396140060387456  211973504      130.42375   19.832560 2.76450  2.74994  17.4904  11.1103  3302.61  2.23000  
Praesepe     0.670 0.035 Gaia DR2 664409175581692288  212009464      129.17408   20.411041 1.20420  1.18964  12.5950   6.21493 4820.12 11.0100   
Praesepe     0.670 0.035 Gaia DR2 661459774295767936  212017183      130.90335   20.540058 2.73720  2.72264  16.3533   9.97323 3318.86  0.740000 
Praesepe     0.670 0.035 Gaia DR2 662768914687563776  211933636      129.03723   19.229953 2.33670  2.32214  15.4851   9.10503 3578.79 18.2100   
Praesepe     0.670 0.035 Gaia DR2 659685231248166784  211905618      129.82857   18.810088 2.80680  2.79224  16.6585  10.2784  3278.05 16.1600   
Praesepe     0.670 0.035 Gaia DR2 664366779961036288  211992034      129.19035   20.123890 0.929500 0.914942 11.4758   5.09573 5494.28  9.05000  
Praesepe     0.670 0.035 Gaia DR2 660954067666386944  211910977      131.32485   18.890317 0.581300 0.566742  9.50980  3.12973 6621.12  2.29000  
Praesepe     0.670 0.035 Gaia DR2 661348517463001216  211972472      130.56440   19.815951 2.61210  2.59754  16.2770   9.89693 3396.67 15.3300   
Praesepe     0.670 0.035 Gaia DR2 661402015575639680  211982734      130.36988   19.975531 2.55860  2.54404  15.7659   9.38583 3431.24  1.02000  
Praesepe     0.670 0.035 Gaia DR2 661136964553408896  211948895      130.89774   19.456493 3.06460  3.05004  17.6722  11.2921  3144.59  1.32000  
Praesepe     0.670 0.035 Gaia DR2 664344274332354304  211997888      129.72971   20.219068 2.70160  2.68704  16.3158   9.93573 3340.48  0.970000 
Praesepe     0.670 0.035 Gaia DR2 664453778817920256  212019656      129.96352   20.580480 2.27990  2.26534  15.1099   8.72983 3617.17  1.84000  
Praesepe     0.670 0.035 Gaia DR2 664380695654828160  212001425      129.17143   20.277703 2.79530  2.78074  16.9999  10.6198  3284.64  8.35000  
Praesepe     0.670 0.035 Gaia DR2 661029384212747392  211929531      130.75990   19.167516 1.03630  1.02174  11.9087   5.52863 5208.10  9.89000  
Praesepe     0.670 0.035 Gaia DR2 661263305313199360  211946518      129.67259   19.421687 1.75510  1.74054  14.0063   7.62623 4019.03 14.4500   
Praesepe     0.670 0.035 Gaia DR2 661335288963844736  211966629      130.98618   19.725578 1.36570  1.35114  12.8791   6.49903 4516.89 11.6300   
Praesepe     0.670 0.035 Gaia DR2 661257154920147072  211937293      129.73010   19.283771 2.20310  2.18854  15.0785   8.69843 3669.51 18.1100   
Praesepe     0.670 0.035 Gaia DR2 661315837054947840  211975426      129.84089   19.861142 1.12890  1.11434  12.2839   5.90383 4984.73 12.2200   
Praesepe     0.670 0.035 Gaia DR2 661018835773136512  211922849      130.93621   19.066244 2.20510  2.19054  15.2126   8.83253 3668.14 19.3900   
Praesepe     0.670 0.035 Gaia DR2 664286721770683136  211959502      129.22500   19.617096 2.81520  2.80064  17.8428  11.4627  3273.27  1.90000  
Praesepe     0.670 0.035 Gaia DR2 661263408392412928  211946063      129.71117   19.415006 2.54750  2.53294  15.9637   9.58363 3438.47 22.6000   
Praesepe     0.670 0.035 Gaia DR2 661356488922418944  211979060      130.71026   19.917637 2.64800  2.63344  16.3541   9.97403 3373.85 24.4400   
Praesepe     0.670 0.035 Gaia DR2 661416274866976384  211990578      130.38531   20.101823 2.93050  2.91594  17.6428  11.2627  3210.74  1.28000  
Praesepe     0.670 0.035 Gaia DR2 664610562304515712  212031440      129.27961   20.778841 2.81860  2.80404  16.6705  10.2904  3271.34 16.8900   
Praesepe     0.670 0.035 Gaia DR2 659742367196651392  211910532      129.38411   18.883927 2.32950  2.31494  15.4770   9.09693 3583.63 10.3600   
Praesepe     0.670 0.035 Gaia DR2 664478620908806784  212031366      130.32994   20.777495 1.39190  1.37734  13.0545   6.67443 4473.78 12.4200   
Praesepe     0.670 0.035 Gaia DR2 664438248216250880  212013619      130.19894   20.479903 2.61710  2.60254  15.9894   9.60933 3393.48  7.36000  
Praesepe     0.670 0.035 Gaia DR2 664510949126187136  212024396      129.51910   20.659722 2.89050  2.87594  16.9893  10.6092  3231.75 16.7000   
Praesepe     0.670 0.035 Gaia DR2 659765598675979904  211928930      129.03714   19.158529 2.63980  2.62524  16.1130   9.73293 3379.04  8.26000  
Praesepe     0.670 0.035 Gaia DR2 659750892708009088  211927213      129.35981   19.132082 1.83050  1.81594  14.1386   7.75853 3950.14 14.6600   
Praesepe     0.670 0.035 Gaia DR2 661283057865715456  211956426      129.67314   19.571637 3.05230  3.03774  18.0406  11.6605  3150.45  0.610000 
Praesepe     0.670 0.035 Gaia DR2 664506143059189888  212029094      129.82505   20.739210 2.29060  2.27604  15.4527   9.07263 3609.92 19.9100   
Praesepe     0.670 0.035 Gaia DR2 664497209527231872  212019439      129.69194   20.576716 1.09710  1.08254  12.1745   5.79443 5058.83  9.16000  
Praesepe     0.670 0.035 Gaia DR2 661310756111835392  211970147      130.05590   19.778752 1.31570  1.30114  12.8466   6.46653 4603.74 11.6000   
Praesepe     0.670 0.035 Gaia DR2 659665096441437184  211895099      129.38766   18.654282 0.757400 0.742842 10.5316   4.15153 6016.77  7.59000  
Praesepe     0.670 0.035 Gaia DR2 661404764354696448  211982727      130.62434   19.975420 2.96920  2.95464  17.8310  11.4509  3191.05  0.580000 
Praesepe     0.670 0.035 Gaia DR2 661410360695218048  211990953      130.49501   20.107463 1.33240  1.31784  12.8706   6.49053 4574.05 11.0800   
Praesepe     0.670 0.035 Gaia DR2 661258872906952320  211940093      129.75933   19.326188 1.11930  1.10474  12.1226   5.74253 5006.81  9.42000  
Praesepe     0.670 0.035 Gaia DR2 665129291274350976  212075775      130.15081   21.561657 0.930100 0.915542 11.5398   5.15973 5492.58  8.88000  
Praesepe     0.670 0.035 Gaia DR2 661117134688210560  211938350      131.27441   19.299262 2.91700  2.90244  17.5113  11.1312  3217.74 26.6100   
Praesepe     0.670 0.035 Gaia DR2 661430705957076096  212008129      130.44949   20.389587 3.03710  3.02254  18.3721  11.9920  3157.77  0.330000 
Praesepe     0.670 0.035 Gaia DR2 661358241268943616  211983544      130.65658   19.988529 2.97380  2.95924  17.3749  10.9948  3188.75  1.69000  
Praesepe     0.670 0.035 Gaia DR2 662744210035689728  211926825      128.91514   19.126713 2.67520  2.66064  16.0616   9.68153 3356.81  5.67000  
Praesepe     0.670 0.035 Gaia DR2 661397308291492608  211976466      130.36148   19.876773 3.13300  3.11844  17.8800  11.4999  3111.85  1.69000  
Praesepe     0.670 0.035 Gaia DR2 661350750845994240  211973710      130.55666   19.835685 2.30810  2.29354  15.4783   9.09823 3598.08 21.9400   
Praesepe     0.670 0.035 Gaia DR2 661231625634645504  211949501      130.77186   19.465119 1.97800  1.96344  14.5937   8.21363 3830.47 16.3300   
Praesepe     0.670 0.035 Gaia DR2 664286446892777472  211958252      129.23308   19.599109 2.53750  2.52294  16.0480   9.66793 3445.03 11.8300   
Praesepe     0.670 0.035 Gaia DR2 661429675164926464  212005503      130.46614   20.346591 2.36480  2.35024  15.6543   9.27423 3559.87 20.7300   
Praesepe     0.670 0.035 Gaia DR2 661190290869387776  211916718      129.94036   18.976064 2.65980  2.64524  16.2789   9.89883 3366.44 15.2600   
Praesepe     0.670 0.035 Gaia DR2 664459031561436544  212018959      130.42512   20.568860 3.06520  3.05064  17.9489  11.5688  3144.31  0.860000 
Praesepe     0.670 0.035 Gaia DR2 664456733755404928  212027446      130.07025   20.711667 2.78850  2.77394  16.8208  10.4407  3288.57  5.30000  
Praesepe     0.670 0.035 Gaia DR2 661024024093555840  211931651      130.84318   19.200158 2.73410  2.71954  16.4203  10.0402  3320.74 21.9400   
Praesepe     0.670 0.035 Gaia DR2 661260212936751616  211938988      129.71247   19.309375 3.03510  3.02054  17.6977  11.3176  3158.70  2.29000  
Praesepe     0.670 0.035 Gaia DR2 661383770554619136  211989144      130.83441   20.079272 2.90700  2.89244  17.5640  11.1839  3223.01  7.40000  
Praesepe     0.670 0.035 Gaia DR2 660966849487603840  211916235      131.11519   18.969262 2.82230  2.80774  16.7169  10.3368  3269.22 16.5100   
Praesepe     0.670 0.035 Gaia DR2 664281911407300480  211955047      129.41905   19.550817 2.72900  2.71444  16.5764  10.1963  3323.80 29.1900   
Praesepe     0.670 0.035 Gaia DR2 661460083533415040  212018728      130.85406   20.565317 1.92170  1.90714  14.4386   8.05853 3874.21 16.5100   
Praesepe     0.670 0.035 Gaia DR2 661422837576998784  211994672      130.46645   20.166933 1.02840  1.01384  11.8205   5.44043 5228.23  9.60000  
Praesepe     0.670 0.035 Gaia DR2 661391982532062848  211998650      131.09654   20.232077 2.92270  2.90814  17.3763  10.9962  3214.80  2.09000  
Praesepe     0.670 0.035 Gaia DR2 661279042073291776  211952707      129.45746   19.514054 2.14810  2.13354  15.0317   8.65163 3707.50 15.4100   
Praesepe     0.670 0.035 Gaia DR2 661768771422658816  212010154      131.35815   20.422887 1.81850  1.80394  14.1476   7.76753 3960.69 14.3800   
Praesepe     0.670 0.035 Gaia DR2 661409609077800960  211989950      130.56920   20.092314 1.64770  1.63314  13.6993   7.31923 4129.60 14.1200   
Praesepe     0.670 0.035 Gaia DR2 661219840244243200  211949039      130.06443   19.458548 1.61120  1.59664  13.3949   7.01483 4171.14 11.9700   
Praesepe     0.670 0.035 Gaia DR2 664402170491377920  212011731      129.53026   20.448749 2.37600  2.36144  15.5314   9.15133 3552.35 21.4700   
Praesepe     0.670 0.035 Gaia DR2 661406546764571392  211987717      130.58778   20.055737 2.85100  2.83644  17.2127  10.8326  3253.21  4.00000  
Praesepe     0.670 0.035 Gaia DR2 664367020479085568  211993420      129.18741   20.146001 2.89210  2.87754  17.7613  11.3812  3230.91  2.23000  
Praesepe     0.670 0.035 Gaia DR2 659722752082318976  211911279      129.17774   18.895188 1.58800  1.57344  13.4700   7.08993 4198.72 12.8400   
Praesepe     0.670 0.035 Gaia DR2 659744295638254336  211916756      129.36257   18.976620 2.53990  2.52534  16.0836   9.70353 3443.45 23.8600   
Praesepe     0.670 0.035 Gaia DR2 661463446491712384  212020360      130.68894   20.592583 3.06540  3.05084  18.2012  11.8211  3144.19  0.520000 
Praesepe     0.670 0.035 Gaia DR2 661408818803811200  211993172      130.65400   20.142116 1.57200  1.55744  13.4855   7.10543 4218.29 12.2200   
Praesepe     0.670 0.035 Gaia DR2 659671624791715840  211905676      129.36261   18.810903 2.82220  2.80764  17.4003  11.0202  3269.28  1.12000  
Praesepe     0.670 0.035 Gaia DR2 661391157898332160  212002216      131.20279   20.290503 1.25770  1.24314  12.6084   6.22833 4712.29 11.3300   
Praesepe     0.670 0.035 Gaia DR2 661355934869899648  211983811      130.88576   19.992460 2.82830  2.81374  16.7863  10.4062  3265.86 34.1700   
Praesepe     0.670 0.035 Gaia DR2 661234679353175296  211951438      130.46061   19.494248 3.06920  3.05464  18.2469  11.8668  3142.39  0.590000 
Praesepe     0.670 0.035 Gaia DR2 659765220718853504  211930699      129.15158   19.185155 1.78940  1.77484  14.0821   7.70203 3986.90 13.3500   
Praesepe     0.670 0.035 Gaia DR2 662799009521584640  211957616      128.94694   19.589557 2.84930  2.83474  17.4072  11.0271  3254.15  1.18000  
Praesepe     0.670 0.035 Gaia DR2 661259384005904256  211943617      129.82692   19.378911 3.19480  3.18024  18.3577  11.9776  3081.24  0.550000 
Praesepe     0.670 0.035 Gaia DR2 661383731898310016  211988832      130.83374   20.073808 3.13260  3.11804  18.0234  11.6433  3112.06  0.990000 
Praesepe     0.670 0.035 Gaia DR2 661353224747228544  211975518      130.71768   19.862703 2.59810  2.58354  15.8539   9.47383 3405.65  3.97000  
Praesepe     0.670 0.035 Gaia DR2 660966883848803072  211915918      131.13689   18.963991 2.68230  2.66774  16.1731   9.79303 3352.39  4.67000  
Praesepe     0.670 0.035 Gaia DR2 664396294976119680  212006108      129.60556   20.355768 3.05690  3.04234  18.1080  11.7279  3148.24  3.16000  
Praesepe     0.670 0.035 Gaia DR2 661295324291154816  211959779      130.04017   19.621361 0.997200 0.982642 11.8021   5.42203 5309.35  7.96000  
Praesepe     0.670 0.035 Gaia DR2 664495457180572288  212018862      129.76626   20.567254 2.60770  2.59314  15.9426   9.56253 3399.48  3.68000  
Praesepe     0.670 0.035 Gaia DR2 661401431460014976  211980180      130.29065   19.935292 1.45440  1.43984  13.2064   6.82633 4377.32 13.4200   
Praesepe     0.670 0.035 Gaia DR2 659477217391773696  211890216      130.23030   18.583010 1.71430  1.69974  13.9274   7.54733 4059.14 12.4900   
Praesepe     0.670 0.035 Gaia DR2 661028284701128576  211926166      130.62792   19.115982 3.08100  3.06644  17.6875  11.3074  3136.74  1.21000  
Praesepe     0.670 0.035 Gaia DR2 664437320503310336  212013222      130.27199   20.473420 1.89580  1.88124  14.4189   8.03883 3895.07 14.8100   
Praesepe     0.670 0.035 Gaia DR2 664451609857973376  212020850      130.14546   20.601007 3.09340  3.07884  18.0647  11.6846  3130.81  0.790000 
Praesepe     0.670 0.035 Gaia DR2 659684264879024128  211908085      129.91681   18.846964 2.75990  2.74534  18.2024  11.8223  3305.33  1.62000  
Praesepe     0.670 0.035 Gaia DR2 664423297433229312  211997857      130.03379   20.218451 3.21310  3.19854  18.2262  11.8461  3071.72  0.830000 
Praesepe     0.670 0.035 Gaia DR2 660996330144479616  211908029      130.24336   18.846135 2.81410  2.79954  17.0110  10.6309  3273.87  2.90000  
Praesepe     0.670 0.035 Gaia DR2 661029727808613760  211927269      130.66738   19.133037 1.02750  1.01294  11.9195   5.53943 5230.53  9.13000  
Praesepe     0.670 0.035 Gaia DR2 664437561021480192  212013502      130.23947   20.478116 3.02570  3.01114  18.4405  12.0604  3163.25  0.230000 
Praesepe     0.670 0.035 Gaia DR2 662776576909207168  211946732      129.01368   19.424601 2.85200  2.83744  17.5983  11.2182  3252.65  1.60000  
Praesepe     0.670 0.035 Gaia DR2 661459774295768960  212016988      130.90354   20.537164 2.26760  2.25304  15.3561   8.97603 3625.51 19.2700   
Praesepe     0.670 0.035 Gaia DR2 661229976367125504  211944193      130.59911   19.386736 3.00650  2.99194  17.5430  11.1629  3172.62  0.280000 
Praesepe     0.670 0.035 Gaia DR2 661017216569202432  211925698      130.81594   19.109139 2.90220  2.88764  17.2673  10.8872  3225.53  6.25000  
Praesepe     0.670 0.035 Gaia DR2 659766114072052608  211931128      129.09437   19.191431 1.11100  1.09644  12.1297   5.74963 5026.11  9.83000  
Praesepe     0.670 0.035 Gaia DR2 664508616960346752  212032714      129.84214   20.799486 3.04960  3.03504  17.4126  11.0325  3151.74  0.420000 
Praesepe     0.670 0.035 Gaia DR2 664352245791631488  211976535      129.04745   19.877799 2.02250  2.00794  14.7993   8.41923 3797.18 18.5500   
Praesepe     0.670 0.035 Gaia DR2 661235985023722496  211953966      130.67058   19.532864 2.97800  2.96344  18.1504  11.7703  3186.64  2.07000  
Praesepe     0.670 0.035 Gaia DR2 661265229458645120  211945362      129.88214   19.404827 2.71190  2.69734  16.5342  10.1541  3334.17  4.29000  
Praesepe     0.670 0.035 Gaia DR2 664337123209519872  211990019      129.59098   20.093216 3.14350  3.12894  18.2214  11.8413  3106.78  0.410000 
Praesepe     0.670 0.035 Gaia DR2 664605270904832768  212025985      129.06454   20.685986 2.06370  2.04914  14.8284   8.44833 3767.16 17.2700   
Praesepe     0.670 0.035 Gaia DR2 659772195745778688  211939094      129.39031   19.310938 2.49220  2.47764  15.6514   9.27133 3474.85  0.950000 
Praesepe     0.670 0.035 Gaia DR2 661342710667273856  211978779      130.96573   19.913548 1.64270  1.62814  13.7099   7.32983 4135.16 13.6000   
Praesepe     0.670 0.035 Gaia DR2 661185755383916160  211914098      130.11747   18.935758 2.11930  2.10474  14.9770   8.59693 3727.63 17.3300   
Praesepe     0.670 0.035 Gaia DR2 660917921221670400  211886612      130.80365   18.530720 2.48430  2.46974  15.8639   9.48383 3480.08 22.6000   
Praesepe     0.670 0.035 Gaia DR2 661001243587055616  211911911      130.40241   18.904239 2.71270  2.69814  16.1912   9.81113 3333.69  1.09000  
Praesepe     0.670 0.035 Gaia DR2 661220974115692416  211936049      130.47213   19.265413 2.90110  2.88654  17.9799  11.5998  3226.13  0.360000 
Praesepe     0.670 0.035 Gaia DR2 659488349947010176  211891961      130.07095   18.608230 2.89130  2.87674  17.2991  10.9190  3231.34  1.59000  
Praesepe     0.670 0.035 Gaia DR2 661194310958749696  211924229      130.31411   19.086156 2.47010  2.45554  15.8052   9.42513 3489.49 21.3200   
Praesepe     0.670 0.035 Gaia DR2 659668841652926592  211896912      129.21038   18.681640 2.93510  2.92054  17.2876  10.9075  3208.37 13.9800   
Praesepe     0.670 0.035 Gaia DR2 662794787570424448  211953521      128.99929   19.525473 1.35460  1.34004  12.8439   6.46383 4535.64 12.8900   
Praesepe     0.670 0.035 Gaia DR2 660996295784743680  211906702      130.23200   18.826117 2.81690  2.80234  17.3425  10.9624  3272.29  2.10000  
Praesepe     0.670 0.035 Gaia DR2 660992344414836992  211901458      130.22175   18.748257 3.01280  2.99824  17.7779  11.3978  3169.53  1.40000  
Praesepe     0.670 0.035 Gaia DR2 661034155919816960  211932539      130.55126   19.213464 1.46560  1.45104  13.2599   6.87983 4360.95 13.4800   
Praesepe     0.670 0.035 Gaia DR2 661229701489213824  211946007      130.66417   19.414360 2.93780  2.92324  17.4158  11.0357  3206.98  2.24000  
Praesepe     0.670 0.035 Gaia DR2 661204167906246784  211926133      129.91502   19.115566 3.10980  3.09524  18.2774  11.8973  3123.01  1.56000  
Praesepe     0.670 0.035 Gaia DR2 661031480156796544  211928486      130.58353   19.151526 1.41710  1.40254  13.0963   6.71623 4433.83 12.0400   
Praesepe     0.670 0.035 Gaia DR2 661195788427497472  211925013      130.33190   19.098360 3.02960  3.01504  18.1565  11.7764  3161.38  0.860000 
Praesepe     0.670 0.035 Gaia DR2 664419556518886272  212021253      129.36842   20.607865 2.10150  2.08694  14.7492   8.36913 3740.19  7.22000  
Praesepe     0.670 0.035 Gaia DR2 664379974100333568  211997061      129.09073   20.205413 2.46190  2.44734  15.7368   9.35673 3494.94 10.1500   
Praesepe     0.670 0.035 Gaia DR2 664340696622352512  211994382      129.52789   20.162310 3.00300  2.98844  18.0863  11.7062  3174.33  0.450000 
Praesepe     0.670 0.035 Gaia DR2 664281396011231744  211953263      129.38497   19.521608 2.31280  2.29824  15.2712   8.89113 3594.91  1.81000  
Praesepe     0.670 0.035 Gaia DR2 661338858079663488  211967873      130.88477   19.743763 1.10680  1.09224  12.0923   5.71223 5035.94  9.75000  
Praesepe     0.670 0.035 Gaia DR2 664407427531262464  212009190      129.24939   20.406456 1.85900  1.84444  14.2540   7.87393 3925.64 15.2600   
Praesepe     0.670 0.035 Gaia DR2 662775266942252544  211943550      129.06715   19.377899 2.98520  2.97064  17.8326  11.4525  3183.08  2.58000  
Praesepe     0.670 0.035 Gaia DR2 661222073627319296  211938509      130.43270   19.302220 2.01720  2.00264  14.7431   8.36303 3801.09 16.7000   
Praesepe     0.670 0.035 Gaia DR2 664343415338898944  211995540      129.73827   20.181482 1.62160  1.60704  13.4113   7.03123 4159.08 11.7800   
Praesepe     0.670 0.035 Gaia DR2 660933310088402688  211897893      130.80000   18.695806 3.04650  3.03194  18.0500  11.6699  3153.23  0.400000 
Praesepe     0.670 0.035 Gaia DR2 661066664527946112  211928526      131.28545   19.152229 2.93230  2.91774  17.6654  11.2853  3209.80  1.80000  
Praesepe     0.670 0.035 Gaia DR2 661353770206306560  211977997      130.75763   19.901210 3.13410  3.11954  18.1707  11.7906  3111.32  0.980000 
Praesepe     0.670 0.035 Gaia DR2 660981349298550272  211901114      130.39855   18.742998 2.57520  2.56064  15.9771   9.59703 3420.45  8.61000  
Praesepe     0.670 0.035 Gaia DR2 661078896595610240  211946708      131.46406   19.424192 2.50280  2.48824  15.7692   9.38913 3467.84 21.4700   
Praesepe     0.670 0.035 Gaia DR2 659714024708794240  211901402      129.03584   18.747432 1.86580  1.85124  14.2541   7.87403 3919.90 14.6600   
Praesepe     0.670 0.035 Gaia DR2 661228739416624384  211940389      130.62351   19.331195 3.13490  3.12034  18.2059  11.8258  3110.95  1.18000  
Praesepe     0.670 0.035 Gaia DR2 660944717521395840  211900700      131.07095   18.736557 1.07770  1.06314  12.0784   5.69833 5105.37 10.8500   
Praesepe     0.670 0.035 Gaia DR2 664608638159278080  212025613      129.29939   20.679785 2.42710  2.41254  15.8857   9.50563 3518.14 11.3000   
Praesepe     0.670 0.035 Gaia DR2 659380666527013248  211847321      129.87755   17.980848 2.86820  2.85364  17.4897  11.1096  3243.77  0.560000 
Praesepe     0.670 0.035 Gaia DR2 661775845232285312  212016828      131.50799   20.534139 2.68910  2.67454  18.6586  12.2785  3348.19  0.590000 
Praesepe     0.670 0.035 Gaia DR2 661222279785743616  211936827      130.54774   19.276957 1.05260  1.03804  11.9281   5.54803 5167.10  7.97000  
Praesepe     0.670 0.035 Gaia DR2 661004713920630656  211915785      130.33459   18.961848 2.90260  2.88804  17.1026  10.7225  3225.31  3.13000  
Praesepe     0.670 0.035 Gaia DR2 664446666352164224  212015538      129.96917   20.512828 2.66900  2.65444  16.2429   9.86283 3360.66  0.900000 
Praesepe     0.670 0.035 Gaia DR2 660962863759344768  211911179      130.97764   18.893529 1.17290  1.15834  12.3995   6.01943 4886.70 10.4700   
Praesepe     0.670 0.035 Gaia DR2 659719419187699712  211907530      129.21495   18.838636 3.02120  3.00664  17.4776  11.0975  3165.45  2.06000  
Praesepe     0.670 0.035 Gaia DR2 663063068408290944  211988831      128.39127   20.073716 2.58170  2.56714  16.1792   9.79913 3416.23 14.5900   
Praesepe     0.670 0.035 Gaia DR2 664417494934591488  212017486      129.30238   20.544779 1.80610  1.79154  14.1449   7.76483 3971.75 13.9800   
Praesepe     0.670 0.035 Gaia DR2 661004400386393984  211913977      130.34391   18.933821 1.24100  1.22644  12.6619   6.28183 4745.15 11.1600   
Praesepe     0.670 0.035 Gaia DR2 664604549350339200  212021901      128.98524   20.618548 3.23150  3.21694  18.2974  11.9173  3061.79  1.22000  
Praesepe     0.670 0.035 Gaia DR2 664353379662996224  211979237      129.01829   19.920225 1.80540  1.79084  14.0891   7.70903 3972.38 15.8200   
Praesepe     0.670 0.035 Gaia DR2 662655183953995392  211913733      128.27308   18.930140 2.62500  2.61044  15.8664   9.48633 3388.44 12.6300   
Praesepe     0.670 0.035 Gaia DR2 664625714949149312  212035051      129.01334   20.837644 3.01800  3.00344  17.8180  11.4379  3167.00  1.88000  
Praesepe     0.670 0.035 Gaia DR2 664513049366544256  212028430      129.59926   20.727952 1.86220  1.84764  14.2572   7.87713 3922.93 15.3300   
Praesepe     0.670 0.035 Gaia DR2 661200663212002304  211931872      130.29221   19.203617 3.11690  3.10234  18.2178  11.8377  3119.61  5.14000  
Praesepe     0.670 0.035 Gaia DR2 664281018054115968  211950941      129.35979   19.486842 1.51470  1.50014  13.3710   6.99093 4292.31 12.2200   
Praesepe     0.670 0.035 Gaia DR2 661116241335005056  211937592      131.15148   19.288222 3.35630  3.34174  18.8549  12.4748  2980.80  0.210000 
Praesepe     0.670 0.035 Gaia DR2 661573608108602752  211998192      132.20457   20.224206 2.19460  2.18004  15.1561   8.77603 3675.34 19.2700   
Praesepe     0.670 0.035 Gaia DR2 661488052360088704  211973760      132.09808   19.836553 2.73970  2.72514  16.5696  10.1895  3317.37 13.1800   
Praesepe     0.670 0.035 Gaia DR2 664365852247875840  211991662      129.09321   20.118545 2.80800  2.79344  17.4008  11.0207  3277.36  2.32000  
Praesepe     0.670 0.035 Gaia DR2 662661540505500160  211923569      128.30984   19.076740 2.28450  2.26994  15.4695   9.08943 3614.05 15.5700   
Praesepe     0.670 0.035 Gaia DR2 664461578478588672  212017328      130.32271   20.542446 2.89320  2.87864  17.0920  10.7119  3230.31 15.0300   
Praesepe     0.670 0.035 Gaia DR2 664600907218072064  212018005      129.06641   20.553050 1.78570  1.77114  14.1032   7.72313 3990.30 13.3600   
Praesepe     0.670 0.035 Gaia DR2 659691656519169920  211903709      129.63452   18.781296 2.51040  2.49584  16.1254   9.74533 3462.83 13.6000   
Praesepe     0.670 0.035 Gaia DR2 661768771422658688  212010383      131.35812   20.427335 1.68040  1.66584  13.6607   7.28063 4094.19 14.5200   
Praesepe     0.670 0.035 Gaia DR2 661327248785037184  211956610      130.80257   19.574660 2.99270  2.97814  17.4112  11.0311  3179.38  2.11000  
Praesepe     0.670 0.035 Gaia DR2 665004702861616256  212080687      131.36626   21.653530 0.712500 0.697942 10.4070   4.02693 6164.63  4.82000  
Praesepe     0.670 0.035 Gaia DR2 663055818503513088  211982810      128.21749   19.976601 1.28280  1.26824  12.7360   6.35593 4664.27 11.2300   
Praesepe     0.670 0.035 Gaia DR2 659689109602230272  211914889      129.87780   18.948101 2.95300  2.93844  17.8589  11.4788  3199.21  1.04000  
Praesepe     0.670 0.035 Gaia DR2 658641996575437440  211847798      130.57294   17.987457 2.79920  2.78464  16.6757  10.2956  3282.39 19.0200   
Praesepe     0.670 0.035 Gaia DR2 659329126920001408  211832848      129.52967   17.782392 2.55720  2.54264  15.7483   9.36823 3432.15  0.900000 
Praesepe     0.670 0.035 Gaia DR2 663082653459050752  212002808      128.34772   20.300875 3.30130  3.28674  18.4692  12.0891  3020.20  0.330000 
Praesepe     0.670 0.035 Gaia DR2 664283522018090496  211958260      129.44322   19.599244 1.09630  1.08174  12.0923   5.71223 5060.73  9.50000  
Praesepe     0.670 0.035 Gaia DR2 662665629314342272  211897821      127.74539   18.694706 2.00620  1.99164  14.7107   8.33063 3809.25 16.4200   
Praesepe     0.670 0.035 Gaia DR2 659760650873719040  211923534      129.21498   19.076345 1.47650  1.46194  13.3435   6.96343 4345.28 12.0200   
Praesepe     0.670 0.035 Gaia DR2 663069150081902592  211989185      128.13908   20.080046 1.34380  1.32924  12.8647   6.48463 4554.18 12.1900   
Praesepe     0.670 0.035 Gaia DR2 664516107383262208  212032381      129.45749   20.794596 3.08710  3.07254  17.9323  11.5522  3133.82  1.72000  
Praesepe     0.670 0.035 Gaia DR2 661018904492612224  211923502      130.93134   19.075816 1.34960  1.33504  13.0575   6.67743 4544.19 10.7300   
Praesepe     0.670 0.035 Gaia DR2 665458595007014912  212069223      128.44554   21.440945 1.80460  1.79004  14.0477   7.66763 3973.10 14.6600   
Praesepe     0.670 0.035 Gaia DR2 659487039980639872  211896805      129.90048   18.680231 3.09380  3.07924  18.2081  11.8280  3130.65  0.960000 
Praesepe     0.670 0.035 Gaia DR2 662912813272290688  211941802      127.71243   19.352409 1.81770  1.80314  14.1304   7.75033 3961.40 14.1400   
Praesepe     0.670 0.035 Gaia DR2 664431548067327616  212007419      130.29594   20.377295 2.23010  2.21554  15.1677   8.78763 3651.03 18.5500   
Praesepe     0.670 0.035 Gaia DR2 659668635494494848  211895966      129.26545   18.667303 1.61760  1.60304  13.5903   7.21023 4163.70 14.7300   
Praesepe     0.670 0.035 Gaia DR2 660197019550544256  211899790      131.40348   18.723577 3.05470  3.04014  17.6839  11.3038  3149.33  1.83000  
Praesepe     0.670 0.035 Gaia DR2 660999491240341888  211913859      130.26290   18.931890 2.82340  2.80884  16.9157  10.5356  3268.62 12.3700   
Praesepe     0.670 0.035 Gaia DR2 663067638253511552  211984130      128.19482   19.997672 2.75330  2.73874  16.7223  10.3422  3309.25 25.2600   
Praesepe     0.670 0.035 Gaia DR2 661008527851529728  211925563      130.39981   19.107022 1.60020  1.58564  13.6367   7.25663 4184.10 13.4800   
Praesepe     0.670 0.035 Gaia DR2 660948123431659648  211902344      131.31205   18.761045 2.89390  2.87934  17.3209  10.9408  3229.94  5.79000  
Praesepe     0.670 0.035 Gaia DR2 661838281173303808  212027753      131.05116   20.716862 3.12950  3.11494  17.6998  11.3197  3113.56  1.00000  
Praesepe     0.670 0.035 Gaia DR2 659689865516277632  211901010      129.53355   18.741590 3.03510  3.02054  17.9173  11.5372  3158.70  0.470000 
Praesepe     0.670 0.035 Gaia DR2 659370461684793216  211845034      130.15090   17.950078 2.77220  2.75764  16.4083  10.0282  3298.08  1.33000  
Praesepe     0.670 0.035 Gaia DR2 658615440793299712  211834355      130.35881   17.803475 2.78450  2.76994  16.5641  10.1840  3290.91 21.3200   
Praesepe     0.670 0.035 Gaia DR2 661836284012503552  212023593      131.00261   20.645917 3.14300  3.12844  18.3786  11.9985  3107.02  0.570000 
Praesepe     0.670 0.035 Gaia DR2 662811653905586176  211947170      128.32326   19.430636 1.50990  1.49534  13.3603   6.98023 4298.80 12.5900   
Praesepe     0.670 0.035 Gaia DR2 661598175321463936  212011394      132.20810   20.443276 2.20850  2.19394  15.1863   8.80623 3665.81 19.6500   
Praesepe     0.670 0.035 Gaia DR2 664380111539399552  211998436      129.11777   20.228536 1.14920  1.13464  12.3566   5.97653 4938.86 10.2500   
Praesepe     0.670 0.035 Gaia DR2 661049862616788992  211918547      131.32974   19.002966 1.52550  1.51094  13.4446   7.06453 4277.87 12.3000   
Praesepe     0.670 0.035 Gaia DR2 662677758301970688  211911467      127.71404   18.897602 2.81710  2.80254  17.2985  10.9184  3272.17  2.18000  
Praesepe     0.670 0.035 Gaia DR2 664814727869793536  212075988      129.24080   21.565438 1.69910  1.68454  13.9020   7.52193 4074.65 13.2700   
Praesepe     0.670 0.035 Gaia DR2 659228074929597440  211795614      129.45448   17.254959 1.97600  1.96144  14.5106   8.13053 3831.99 15.9900   
Praesepe     0.670 0.035 Gaia DR2 658607950370340608  211822797      130.41021   17.639974 1.95440  1.93984  14.5263   8.14623 3848.56 15.8600   
Praesepe     0.670 0.035 Gaia DR2 659343111333443968  211839847      129.04998   17.879602 3.00400  2.98944  17.6146  11.2345  3173.81  1.25000  
Praesepe     0.670 0.035 Gaia DR2 664499954009909760  212024554      129.69021   20.662159 2.89960  2.88504  17.5754  11.1953  3226.92  1.34000  
Praesepe     0.670 0.035 Gaia DR2 661120162641349248  211939447      130.99679   19.316076 2.47120  2.45664  15.7655   9.38543 3488.77 18.3300   
Praesepe     0.670 0.035 Gaia DR2 661492274311844352  211978972      132.03089   19.916391 2.93360  2.91904  17.3845  11.0044  3209.16  1.93000  
Praesepe     0.670 0.035 Gaia DR2 660983891919259776  211902720      130.54270   18.766699 3.00710  2.99254  17.8043  11.4242  3172.29  1.06000  
Praesepe     0.670 0.035 Gaia DR2 661091609698913024  211949871      132.02049   19.470471 2.57490  2.56034  16.1557   9.77563 3420.64 15.9000   
Praesepe     0.670 0.035 Gaia DR2 663070352672827136  211992423      128.28093   20.130011 1.59490  1.58034  13.5698   7.18973 4190.42 13.0700   
Praesepe     0.670 0.035 Gaia DR2 661026012662301568  211936457      130.98593   19.271619 3.14370  3.12914  18.8879  12.5078  3106.67  0.350000 
Praesepe     0.670 0.035 Gaia DR2 659343626729512832  211842439      129.11574   17.914816 0.771400 0.756842 10.6660   4.28593 5971.60  6.91000  
Praesepe     0.670 0.035 Gaia DR2 660996020906770560  211906187      130.16451   18.818226 1.60310  1.58854  13.6540   7.27393 4180.66 13.1800   
Praesepe     0.670 0.035 Gaia DR2 660965097142415872  211909798      131.11323   18.872375 3.07420  3.05964  17.7124  11.3323  3139.98  1.37000  
Praesepe     0.670 0.035 Gaia DR2 660976676374207616  211897054      130.55283   18.683557 2.82460  2.81004  17.4440  11.0639  3267.94  3.21000  
Praesepe     0.670 0.035 Gaia DR2 663052962348209664  211981232      128.39355   19.951554 2.98810  2.97354  18.4890  12.1089  3181.64  0.800000 
Praesepe     0.670 0.035 Gaia DR2 662625978176332160  211902283      127.97596   18.760018 2.90880  2.89424  17.6490  11.2689  3222.06  2.18000  
Praesepe     0.670 0.035 Gaia DR2 659230166577197056  211799551      129.52946   17.310531 2.19160  2.17704  15.1039   8.72383 3677.41 18.5500   
Praesepe     0.670 0.035 Gaia DR2 661325908755275648  211953567      130.79470   19.526234 0.937900 0.923342 11.5984   5.21833 5470.68  8.89000  
Praesepe     0.670 0.035 Gaia DR2 661010069743524480  211912899      130.77306   18.918271 3.17270  3.15814  18.5270  12.1469  3092.42  0.770000 
Praesepe     0.670 0.035 Gaia DR2 661048694385684224  211915935      131.38390   18.964439 2.72390  2.70934  16.6935  10.3134  3326.89 18.2200   
Praesepe     0.670 0.035 Gaia DR2 659331875699052544  211841807      129.66629   17.905818 3.02600  3.01144  17.9228  11.5427  3163.11  2.01000  
Praesepe     0.670 0.035 Gaia DR2 659532399131904768  211846954      129.00182   17.975893 2.42400  2.40944  15.5368   9.15673 3520.21  0.910000 
Praesepe     0.670 0.035 Gaia DR2 661458915302263296  212015476      130.73600   20.511636 2.91910  2.90454  17.4468  11.0667  3216.65  1.39000  
Praesepe     0.670 0.035 Gaia DR2 659254394489166848  211805435      129.63680   17.393875 2.91320  2.89864  17.9491  11.5690  3219.76  0.680000 
Praesepe     0.670 0.035 Gaia DR2 660317068180478336  211929493      132.49724   19.166888 2.90550  2.89094  16.8762  10.4961  3223.79 14.5900   
Praesepe     0.670 0.035 Gaia DR2 659257551288578304  211812724      129.66293   17.496780 3.12890  3.11434  18.1357  11.7556  3113.82  0.610000 
Praesepe     0.670 0.035 Gaia DR2 664366024046570112  211991772      129.06609   20.120189 2.06790  2.05334  14.9263   8.54623 3764.15 16.5100   
Praesepe     0.670 0.035 Gaia DR2 658602070559194496  211817992      130.28845   17.571323 3.03310  3.01854  17.9982  11.6181  3159.68  2.18000  
Praesepe     0.670 0.035 Gaia DR2 660928259206807808  211890774      130.63340   18.591062 2.20250  2.18794  15.1295   8.74943 3669.92 18.8400   
Praesepe     0.670 0.035 Gaia DR2 660196774736045184  211899094      131.35692   18.713301 1.24380  1.22924  12.5855   6.20543 4739.59 12.3700   
Praesepe     0.670 0.035 Gaia DR2 661326011834490496  211953038      130.82666   19.518790 2.62280  2.60824  16.3582   9.97813 3389.84 22.6000   
Praesepe     0.670 0.035 Gaia DR2 661201389064841088  211934172      130.24529   19.237915 3.25450  3.23994  18.3932  12.0131  3048.92  0.250000 
Praesepe     0.670 0.035 Gaia DR2 664914164952043008  212082288      131.13565   21.683016 2.71130  2.69674  16.2148   9.83473 3334.55  3.98000  
Praesepe     0.670 0.035 Gaia DR2 660986297100929792  211908928      130.70683   18.859687 2.25090  2.23634  15.1245   8.74443 3636.85 13.5000   
Praesepe     0.670 0.035 Gaia DR2 661283199601699328  211956407      129.72291   19.571322 1.62780  1.61324  13.6512   7.27113 4151.98 13.9800   
Praesepe     0.670 0.035 Gaia DR2 663002663987903872  211971819      126.96217   19.805714 2.18740  2.17284  15.1018   8.72173 3680.30 17.0800   
Praesepe     0.670 0.035 Gaia DR2 662634430672023680  211899994      128.36738   18.726711 2.97970  2.96514  18.0508  11.6707  3185.79  1.63000  
Praesepe     0.670 0.035 Gaia DR2 659741233329151744  211923388      129.00988   19.073969 3.17910  3.16454  18.3400  11.9599  3089.19  0.330000 
Praesepe     0.670 0.035 Gaia DR2 658587467670294784  211810140      130.31198   17.460110 3.07280  3.05824  18.0125  11.6324  3140.65  1.42000  
Praesepe     0.670 0.035 Gaia DR2 660957400560960256  211901847      130.89406   18.753775 2.95430  2.93974  17.3339  10.9538  3198.56  4.44000  
Praesepe     0.670 0.035 Gaia DR2 664895988650515968  212070886      131.26584   21.471644 3.04320  3.02864  18.3669  11.9868  3154.82  0.580000 
Praesepe     0.670 0.035 Gaia DR2 661239390935360512  211948267      130.28002   19.446863 1.11200  1.09744  12.1804   5.80033 5023.77  9.59000  
Praesepe     0.670 0.035 Gaia DR2 659674197475355392  211894087      129.83055   18.639546 3.39690  3.38234  19.0713  12.6912  2946.27  1.16000  
Praesepe     0.670 0.035 Gaia DR2 663070971148025728  211991806      128.24811   20.120743 2.96760  2.95304  18.0071  11.6270  3191.87  0.360000 
Praesepe     0.670 0.035 Gaia DR2 660983750184396672  211902826      130.59163   18.768223 3.07640  3.06184  18.1802  11.8001  3138.95  2.63000  
Praesepe     0.670 0.035 Gaia DR2 665650425426585344  212109351      128.24181   22.205578 2.49450  2.47994  16.4963  10.1162  3473.32 10.5100   
Praesepe     0.670 0.035 Gaia DR2 659324694513778688  211827123      129.24592   17.701725 3.36750  3.35294  18.8421  12.4620  2971.80  0.430000 
Praesepe     0.670 0.035 Gaia DR2 664641348629985280  212026921      128.31409   20.702435 1.18580  1.17124  12.4594   6.07933 4858.94 12.0700   
Praesepe     0.670 0.035 Gaia DR2 664658700297947008  212035441      128.13501   20.844675 2.71530  2.70074  16.4913  10.1112  3332.10 16.5100   
Praesepe     0.670 0.035 Gaia DR2 661294705815866240  211956852      129.99976   19.577860 1.20690  1.19234  12.5770   6.19693 4814.50 10.5600   
Praesepe     0.670 0.035 Gaia DR2 659920144486898944  211827466      132.89115   17.706698 2.97770  2.96314  18.2781  11.8980  3186.81  0.570000 
Praesepe     0.670 0.035 Gaia DR2 660933073866203264  211896749      130.84950   18.679129 2.37030  2.35574  15.6021   9.22203 3556.18 21.1700   
Praesepe     0.670 0.035 Gaia DR2 662925629454594944  211955365      127.73092   19.555445 0.784700 0.770142 10.6469   4.26683 5929.10  6.74000  
Praesepe     0.670 0.035 Gaia DR2 660627753231184128  211918998      132.74936   19.009854 2.97600  2.96144  17.7132  11.3331  3187.63  1.56000  
Praesepe     0.670 0.035 Gaia DR2 659364448730632448  211835162      130.25721   17.814270 2.97340  2.95884  17.5615  11.1814  3188.95  1.31000  
Praesepe     0.670 0.035 Gaia DR2 661026738512909440  211920850      130.57998   19.037386 2.51610  2.50154  16.1460   9.76593 3459.08 24.6400   
Praesepe     0.670 0.035 Gaia DR2 660327960217390848  211928574      131.96036   19.153023 2.92210  2.90754  17.4119  11.0318  3215.09  1.49000  
Praesepe     0.670 0.035 Gaia DR2 665203233431193344  212095866      129.73385   21.940802 3.15900  3.14444  18.4396  12.0595  3099.20  0.580000 
Praesepe     0.670 0.035 Gaia DR2 661222962682863616  211939350      130.55453   19.314599 2.92620  2.91164  18.7249  12.3448  3212.96  1.75000  
Praesepe     0.670 0.035 Gaia DR2 661138712604101760  211952875      130.99127   19.516388 3.20970  3.19514  18.7137  12.3336  3073.51  0.290000 
Praesepe     0.670 0.035 Gaia DR2 660953998946909952  211910548      131.33801   18.884229 2.93560  2.92104  17.5312  11.1511  3208.13  2.13000  
Praesepe     0.670 0.035 Gaia DR2 661264679702825344  211945119      129.97134   19.400982 2.71690  2.70234  16.8200  10.4399  3331.15 14.1800   
Praesepe     0.670 0.035 Gaia DR2 661117272127169280  211938817      131.30132   19.306817 3.10010  3.08554  18.0398  11.6597  3127.64  0.460000 
Praesepe     0.670 0.035 Gaia DR2 660878991637884672  212008710      133.75918   20.398298 1.55100  1.53644  13.5243   7.14423 4244.69 11.6500   
Praesepe     0.670 0.035 Gaia DR2 660230348496832128  211892240      132.09374   18.612388 2.45180  2.43724  15.8612   9.48113 3501.66 21.3200   
Praesepe     0.670 0.035 Gaia DR2 661490693763838976  211973202      132.00520   19.827491 2.95230  2.93774  17.4716  11.0915  3199.56  1.63000  
Praesepe     0.670 0.035 Gaia DR2 660862052286909312  211999627      133.38746   20.248209 2.87270  2.85814  16.9456  10.5655  3241.33 22.2700   
Praesepe     0.670 0.035 Gaia DR2 663883132283474560  212012745      127.10259   20.464919 3.05920  3.04464  18.6492  12.2691  3147.16  0.540000 
Praesepe     0.670 0.035 Gaia DR2 665507969950936064  212078515      127.70197   21.612509 3.03910  3.02454  18.2288  11.8487  3156.79  1.32000  
Praesepe     0.670 0.035 Gaia DR2 664763085183100160  212068782      129.59522   21.433422 2.70550  2.69094  18.3905  12.0104  3338.10  1.89000  
Praesepe     0.670 0.035 Gaia DR2 662915940008482304  211943375      127.67726   19.375186 3.01630  3.00174  17.8237  11.4436  3167.83  1.43000  
Praesepe     0.670 0.035 Gaia DR2 660327685339473152  211927174      131.97418   19.131441 2.92000  2.90544  17.4663  11.0862  3216.21  1.88000  
Praesepe     0.670 0.035 Gaia DR2 665490339108666368  212069380      127.87430   21.444050 3.27870  3.26414  19.4248  13.0447  3034.54  0.270000 
Praesepe     0.670 0.035 Gaia DR2 658156527832150400  211745306      131.04869   16.542345 3.03120  3.01664  17.6036  11.2235  3160.60  1.04000  
Praesepe     0.670 0.035 Gaia DR2 663781564897118592  211997840      126.87757   20.218224 1.58510  1.57054  13.5464   7.16633 4202.23 12.9500   
Praesepe     0.670 0.035 Gaia DR2 664946836767421696  212076402      130.35827   21.573632 3.09160  3.07704  18.1183  11.7382  3131.70  0.660000 
Praesepe     0.670 0.035 Gaia DR2 660191934309271424  211890182      131.42014   18.582554 3.08110  3.06654  18.1850  11.8049  3136.68  2.34000  
NGC 6811     1.0   0.15  Gaia DR2 2128134824634071424 9716563        294.41070   46.486818 0.568800 0.506407 13.3127   2.98381 6842.23  1.11113  
NGC 6811     1.0   0.15  Gaia DR2 2128122008451548672 9716076        294.22780   46.417631 0.570000 0.507607 13.3502   3.02131 6837.77  2.50127  
NGC 6811     1.0   0.15  Gaia DR2 2080469827339292672 9718403        295.07500   46.431868 0.574400 0.512007 13.4442   3.11531 6821.43  2.08934  
NGC 6811     1.0   0.15  Gaia DR2 2128125135187725696 9715923        294.16387   46.450467 0.580400 0.518008 13.3375   3.00861 6799.21  0.915942 
NGC 6811     1.0   0.15  Gaia DR2 2128133789541221888 9716858        294.51183   46.444614 0.607300 0.544907 13.5813   3.25241 6700.37  3.74373  
NGC 6811     1.0   0.15  Gaia DR2 2128137229815871232 9777642        294.67085   46.503904 0.607800 0.545407 13.5474   3.21851 6698.55  2.00893  
NGC 6811     1.0   0.15  Gaia DR2 2128145506212004608 9716139        294.24465   46.449616 0.609300 0.546907 13.4346   3.10571 6693.08  2.30653  
NGC 6811     1.0   0.15  Gaia DR2 2128518829068874112 9898009        294.69413   46.766613 0.618800 0.556408 13.7019   3.37301 6658.52  1.44493  
NGC 6811     1.0   0.15  Gaia DR2 2128121561774912128 9654924        294.17152   46.385936 0.621600 0.559207 13.6347   3.30581 6648.37  1.83370  
NGC 6811     1.0   0.15  Gaia DR2 2128131216861127680 9655708        294.44228   46.302307 0.631001 0.568608 13.6648   3.33591 6614.39  2.38386  
NGC 6811     1.0   0.15  Gaia DR2 2128132728689966720 9655437        294.35441   46.395747 0.652000 0.589608 13.8125   3.48361 6539.09  1.38037  
NGC 6811     1.0   0.15  Gaia DR2 2128108951750969088 9655357        294.32421   46.318528 0.657800 0.595407 13.7221   3.39321 6518.45  1.80891  
NGC 6811     1.0   0.15  Gaia DR2 2128121080738614016 9655145        294.25239   46.396204 0.670000 0.607608 13.9051   3.57621 6475.23  1.49127  
NGC 6811     1.0   0.15  Gaia DR2 2128107714800080384 9594739        294.44781   46.273400 0.671499 0.609107 13.8907   3.56181 6469.94  2.22039  
NGC 6811     1.0   0.15  Gaia DR2 2128018963596952832 9469799        293.80536   46.062036 0.671600 0.609208 13.8961   3.56721 6469.58  2.48524  
NGC 6811     1.0   0.15  Gaia DR2 2128131216861484928 9655730        294.44735   46.312791 0.672200 0.609807 13.8951   3.56621 6467.47  2.06234  
NGC 6811     1.0   0.15  Gaia DR2 2128118057081550464 9594038        294.21298   46.217185 0.673901 0.611508 13.9445   3.61561 6461.47  1.89834  
NGC 6811     1.0   0.15  Gaia DR2 2128144857677611264 9716253        294.28919   46.465295 0.674001 0.611608 13.9308   3.60191 6461.12  2.75229  
NGC 6811     1.0   0.15  Gaia DR2 2128133450244545024 9716817        294.49961   46.412391 0.675100 0.612707 13.8008   3.47191 6457.25  0.674073 
NGC 6811     1.0   0.15  Gaia DR2 2128141524783121792 9777089        294.47090   46.592945 0.678400 0.616008 14.0002   3.67131 6445.64  3.21203  
NGC 6811     1.0   0.15  Gaia DR2 2128132075854976896 9655727        294.44626   46.389651 0.680900 0.618507 13.9749   3.64601 6436.86  3.03318  
NGC 6811     1.0   0.15  Gaia DR2 2128077168993658624 9591888        293.41584   46.204079 0.681200 0.618808 14.0115   3.68261 6435.81  3.03318  
NGC 6811     1.0   0.15  Gaia DR2 2128124585431880704 9715848        294.13677   46.407990 0.681800 0.619407 13.9593   3.63041 6433.71  2.03514  
NGC 6811     1.0   0.15  Gaia DR2 2128132075854974336 9655716        294.44454   46.384923 0.685400 0.623008 14.0722   3.74331 6421.09  3.37143  
NGC 6811     1.0   0.15  Gaia DR2 2128109123549687680 9655385        294.33481   46.368388 0.697600 0.635208 14.0350   3.70611 6378.54  3.14961  
NGC 6811     1.0   0.15  Gaia DR2 2128127265491233280 9595079        294.57309   46.262704 0.702700 0.640307 14.1324   3.80351 6360.85  2.87343  
NGC 6811     1.0   0.15  Gaia DR2 2080097058538601088 9656480        294.74399   46.364991 0.724800 0.662408 14.3184   3.98951 6284.78  4.80544  
NGC 6811     1.0   0.15  Gaia DR2 2128103179314615296 9533215        294.56429   46.149957 0.731800 0.669408 14.1539   3.82501 6260.90  3.98370  
NGC 6811     1.0   0.15  Gaia DR2 2128128742959981312 9655911        294.50748   46.326057 0.733500 0.671108 14.2279   3.89901 6255.11  5.83333  
NGC 6811     1.0   0.15  Gaia DR2 2128144960756839424 9716376        294.33720   46.443563 0.733800 0.671407 14.2071   3.87821 6254.10  1.99242  
NGC 6811     1.0   0.15  Gaia DR2 2128145098195807872 9716401        294.34479   46.469359 0.742000 0.679608 14.2052   3.87631 6226.29  5.18262  
NGC 6811     1.0   0.15  Gaia DR2 2128108539434091392 9655282        294.29949   46.302199 0.743500 0.681108 14.3704   4.04151 6221.22  5.86071  
NGC 6811     1.0   0.15  Gaia DR2 2128126165979845376 9775854        294.03584   46.511949 0.745600 0.683208 14.2776   3.94871 6214.12  4.56448  
NGC 6811     1.0   0.15  Gaia DR2 2128165817117806464 9715126        293.85639   46.405290 0.756399 0.694007 14.2973   3.96841 6177.80  7.17520  
NGC 6811     1.0   0.15  Gaia DR2 2128130426587581440 9656016        294.54977   46.389245 0.758600 0.696208 14.4587   4.12981 6170.43  6.34694  
NGC 6811     1.0   0.15  Gaia DR2 2128119190952918016 9593926        294.17464   46.259919 0.770900 0.708508 14.3243   3.99541 6129.43  5.05457  
NGC 6811     1.0   0.15  Gaia DR2 2128098849987500160 9471344        294.34861   46.066098 0.773600 0.711208 14.5152   4.18631 6120.48  6.52852  
NGC 6811     1.0   0.15  Gaia DR2 2128144926397113728 9716435        294.36093   46.444739 0.774800 0.712407 14.5250   4.19611 6116.50  6.67014  
NGC 6811     1.0   0.15  Gaia DR2 2128120908939932032 9655268        294.29337   46.375667 0.777700 0.715307 14.5202   4.19131 6106.91  7.15483  
NGC 6811     1.0   0.15  Gaia DR2 2128145957189232256 9776415        294.23107   46.508491 0.783700 0.721308 14.5617   4.23281 6087.12  8.20895  
NGC 6811     1.0   0.15  Gaia DR2 2128102526479557248 9532828        294.43106   46.160364 0.793000 0.730608 14.5281   4.19921 6056.61  6.23155  
NGC 6811     1.0   0.15  Gaia DR2 2128140425271501824 9777258        294.53638   46.543874 0.797300 0.734908 14.6920   4.36311 6042.57  8.44632  
NGC 6811     1.0   0.15  Gaia DR2 2128151008070805888 9776409        294.22828   46.586486 0.799300 0.736907 14.7093   4.38041 6036.05  7.42459  
NGC 6811     1.0   0.15  Gaia DR2 2080475084380577152 9778187        294.87960   46.543726 0.806000 0.743608 14.7946   4.46571 6014.29  9.23199  
NGC 6811     1.0   0.15  Gaia DR2 2128096616604445312 9410241        294.27826   45.971841 0.808200 0.745808 14.6791   4.35021 6007.16  7.00219  
NGC 6811     1.0   0.15  Gaia DR2 2128146472585332096 9776475        294.25079   46.540982 0.825000 0.762607 14.8571   4.52821 5953.13  9.28000  
NGC 6811     1.0   0.15  Gaia DR2 2080086338300220032 9534045        294.88856   46.191502 0.833200 0.770808 14.9038   4.57491 5926.99  9.82143  
NGC 6811     1.0   0.15  Gaia DR2 2128130186069010944 9656165        294.60972   46.351745 0.833300 0.770908 14.8923   4.56341 5926.67  9.82143  
NGC 6811     1.0   0.15  Gaia DR2 2128131869696568960 9655917        294.51005   46.374178 0.837400 0.775007 14.8985   4.56961 5913.66  9.07571  
NGC 6811     1.0   0.15  Gaia DR2 2080057785357418240 9411496        294.74169   45.903213 0.839600 0.777207 14.9486   4.61971 5906.70 10.0416   
NGC 6811     1.0   0.15  Gaia DR2 2128106477849445248 9594287        294.29740   46.207628 0.863000 0.800607 14.9044   4.57551 5833.34  9.88075  
NGC 6811     1.0   0.15  Gaia DR2 2128145785390512896 9716008        294.20100   46.476729 0.865000 0.802608 15.0043   4.67541 5827.13  9.97560  
NGC 6811     1.0   0.15  Gaia DR2 2128108676873069952 9655424        294.35073   46.311730 0.872500 0.810107 14.9155   4.58661 5803.93  9.68097  
NGC 6811     1.0   0.15  Gaia DR2 2128111975407524480 9532127        294.18197   46.153605 0.873200 0.810807 15.0719   4.74301 5801.77 10.1911   
NGC 6811     1.0   0.15  Gaia DR2 2128072564788836096 9592579        293.67012   46.295610 0.873400 0.811007 15.0488   4.71991 5801.15 10.4380   
NGC 6811     1.0   0.15  Gaia DR2 2128099670319729408 9470987        294.22702   46.095699 0.880200 0.817808 15.1686   4.83971 5780.25  9.67565  
NGC 6811     1.0   0.15  Gaia DR2 2128120840220460544 9655315        294.31019   46.370620 0.883100 0.820707 15.1005   4.77161 5771.37 10.6652   
NGC 6811     1.0   0.15  Gaia DR2 2128134549756166272 9716650        294.44155   46.458449 0.885200 0.822808 15.1903   4.86141 5764.96 10.9745   
NGC 6811     1.0   0.15  Gaia DR2 2128122283329454208 9715987        294.18881   46.454330 0.887100 0.824708 15.1410   4.81211 5759.16 10.5323   
NGC 6811     1.0   0.15  Gaia DR2 2128120702781491072 9655276        294.29705   46.346947 0.887700 0.825307 15.0487   4.71981 5757.33 10.1526   
NGC 6811     1.0   0.15  Gaia DR2 2128132694330246144 9716502        294.38547   46.400807 0.889600 0.827207 15.1243   4.79541 5751.55  9.68963  
NGC 6811     1.0   0.15  Gaia DR2 2128148018773587200 9776546        294.27175   46.585495 0.891700 0.829308 15.1272   4.79831 5745.16 10.5833   
NGC 6811     1.0   0.15  Gaia DR2 2128198836827103616 9836149        293.98154   46.687728 0.899900 0.837507 15.1474   4.81851 5720.34 10.4147   
NGC 6811     1.0   0.15  Gaia DR2 2128152760418078592 9896700        294.21933   46.723531 0.904900 0.842507 15.1814   4.85251 5705.29 10.4265   
NGC 6811     1.0   0.15  Gaia DR2 2128133518964049920 9716955        294.55192   46.424588 0.905700 0.843307 15.2602   4.93131 5702.88 11.0273   
NGC 6811     1.0   0.15  Gaia DR2 2128527487723005184 10018969       294.75437   46.947629 0.906800 0.844407 15.2784   4.94951 5699.58 11.4772   
NGC 6811     1.0   0.15  Gaia DR2 2128138054449629824 9777828        294.73556   46.529979 0.912700 0.850307 15.2774   4.94851 5681.93 11.2421   
NGC 6811     1.0   0.15  Gaia DR2 2080095615429775360 9718106        294.96059   46.449729 0.922000 0.859607 15.3249   4.99601 5654.27 11.1111   
NGC 6811     1.0   0.15  Gaia DR2 2128119087873695232 9593885        294.16025   46.256990 0.944200 0.881807 15.2010   4.87211 5589.14 10.2203   
NGC 6811     1.0   0.15  Gaia DR2 2128120256104862464 9655172        294.26238   46.312947 0.947900 0.885507 15.4125   5.08361 5578.41 11.1111   
NGC 6811     1.0   0.15  Gaia DR2 2128139600637881472 9838215        294.73007   46.621838 0.965700 0.903307 15.5751   5.24621 5527.26 11.7086   
NGC 6811     1.0   0.15  Gaia DR2 2128019994389145728 9531467        293.94566   46.107489 0.973500 0.911108 15.5104   5.18151 5505.11 11.4883   
NGC 6811     1.0   0.15  Gaia DR2 2128158601573673728 9957187        294.28046   46.813132 0.978400 0.916008 15.4138   5.08491 5491.27 10.9317   
NGC 6811     1.0   0.15  Gaia DR2 2128146713103563264 9776909        294.40584   46.526069 0.980700 0.918308 15.5307   5.20181 5484.80 11.8432   
NGC 6811     1.0   0.15  Gaia DR2 2079958966750150272 9287620        294.46586   45.740141 0.985500 0.923108 15.6318   5.30291 5471.33 12.1721   
NGC 6811     1.0   0.15  Gaia DR2 2128018379481370880 9469735        293.77884   46.006475 0.986100 0.923707 15.5846   5.25571 5469.65  9.62406  
NGC 6811     1.0   0.15  Gaia DR2 2128098746908279680 9471316        294.33957   46.060027 0.989400 0.927008 15.5607   5.23181 5460.44 11.7983   
NGC 6811     1.0   0.15  Gaia DR2 2128140253472804736 9777281        294.54153   46.523661 0.990300 0.927907 15.5591   5.23021 5457.93 11.2565   
NGC 6811     1.0   0.15  Gaia DR2 2128146335146361856 9776413        294.22914   46.529930 0.999400 0.937008 15.4948   5.16591 5432.68  9.88417  
NGC 6811     1.0   0.15  Gaia DR2 2128108024038073216 9655609        294.40946   46.320512 1.00110  0.938707 15.6563   5.32741 5427.99 11.0246   
NGC 6811     1.0   0.15  Gaia DR2 2080090667627204736 9656371        294.69820   46.301868 1.00710  0.944708 15.6679   5.33901 5411.48 10.9039   
NGC 6811     1.0   0.15  Gaia DR2 2128122420768295808 9654627        294.06518   46.302587 1.00940  0.947008 15.7307   5.40181 5405.18 11.1111   
NGC 6811     1.0   0.15  Gaia DR2 2128128055765212416 9595006        294.54526   46.276130 1.01400  0.951608 15.7353   5.40641 5392.62 11.0246   
NGC 6811     1.0   0.15  Gaia DR2 2128020166187804288 9469908        293.84394   46.048104 1.02790  0.965508 15.7995   5.47061 5355.01 10.9767   
NGC 6811     1.0   0.15  Gaia DR2 2128018826157984512 9469760        293.79085   46.036671 1.03250  0.970108 15.7625   5.43361 5342.68 11.0765   
NGC 6811     1.0   0.15  Gaia DR2 2128121218177579392 9716177        294.25979   46.415493 1.06470  1.00231  15.9661   5.63721 5257.92 11.1111   
NGC 6811     1.0   0.15  Gaia DR2 2128514053065223808 9838358        294.78812   46.611856 1.06590  1.00351  15.9417   5.61281 5254.81 11.1111   
NGC 6811     1.0   0.15  Gaia DR2 2128145304354240128 9716378        294.33817   46.480380 1.08250  1.02011  16.0038   5.67491 5212.25 11.3439   
NGC 6811     1.0   0.15  Gaia DR2 2128132586950838912 9655435        294.35374   46.371135 1.08560  1.02321  15.9892   5.66031 5204.39 11.9760   
NGC 6811     1.0   0.15  Gaia DR2 2128119671989269504 9654919        294.16990   46.304256 1.08920  1.02681  15.9969   5.66801 5195.28 11.1124   
NGC 6811     1.0   0.15  Gaia DR2 2128121561774914304 9654970        294.18710   46.374105 1.09860  1.03621  16.1108   5.78191 5171.68 10.4599   
NGC 6811     1.0   0.15  Gaia DR2 2128148671608654720 9837012        294.29341   46.655333 1.10250  1.04011  16.1629   5.83401 5161.96 10.6613   
NGC 6811     1.0   0.15  Gaia DR2 2128006662810036224 9286138        293.95894   45.782611 1.10260  1.04021  16.0921   5.76321 5161.71 10.8659   
NGC 6811     1.0   0.15  Gaia DR2 2128121012019139584 9655225        294.28280   46.370051 1.10270  1.04031  16.0363   5.70741 5161.46 11.1111   
NGC 6811     1.0   0.15  Gaia DR2 2128108814312039040 9655469        294.36556   46.326605 1.10840  1.04601  16.0676   5.73871 5147.33 11.0273   
NGC 6811     1.0   0.15  Gaia DR2 2128118916075039360 9594099        294.23300   46.278246 1.10930  1.04691  16.1395   5.81061 5145.11 10.1661   
NGC 6811     1.0   0.15  Gaia DR2 2128178976898255744 9835687        293.80140   46.693157 1.11110  1.04871  16.1363   5.80741 5140.67 10.6652   
NGC 6811     1.0   0.15  Gaia DR2 2128175334765924608 9775249        293.79521   46.526383 1.11300  1.05061  16.0042   5.67531 5135.99  9.99620  
NGC 6811     1.0   0.15  Gaia DR2 2128131418719632000 9655677        294.43276   46.320221 1.12300  1.06061  16.1481   5.81921 5111.53 10.7110   
NGC 6811     1.0   0.15  Gaia DR2 2128123069303321472 9654808        294.12599   46.370796 1.12520  1.06281  16.0333   5.70441 5106.18 11.1535   
NGC 6811     1.0   0.15  Gaia DR2 2128148568529429120 9836986        294.28692   46.637509 1.12860  1.06621  16.2406   5.91171 5097.95 10.9422   
NGC 6811     1.0   0.15  Gaia DR2 2128135408749666304 9777063        294.46116   46.535040 1.13940  1.07701  16.2955   5.96661 5072.00 11.1111   
NGC 6811     1.0   0.15  Gaia DR2 2128112181565948800 9532052        294.15335   46.166398 1.14940  1.08701  16.1723   5.84341 5048.26 10.4367   
NGC 6811     1.0   0.15  Gaia DR2 2128134446676949120 9716694        294.45855   46.434710 1.16020  1.09781  16.0272   5.69831 5022.92 10.3735   
NGC 6811     1.0   0.15  Gaia DR2 2128124173114998272 9715637        294.05892   46.428602 1.16070  1.09831  16.1062   5.77731 5021.75 10.8972   
NGC 6811     1.0   0.15  Gaia DR2 2128111700529584000 9531975        294.12258   46.119392 1.16980  1.10741  16.2930   5.96411 5000.66 10.9871   
NGC 6811     1.0   0.15  Gaia DR2 2128149358803331840 9776327        294.19901   46.545891 1.17050  1.10811  16.2447   5.91581 4999.04 10.7832   
NGC 6811     1.0   0.15  Gaia DR2 2128135649267419904 9717373        294.70665   46.403596 1.18980  1.12741  16.4247   6.09581 4955.08 11.1790   
NGC 6811     1.0   0.15  Gaia DR2 2128144445360737408 9716302        294.30883   46.413021 1.22510  1.16271  16.4678   6.13891 4877.26 10.3853   
NGC 6811     1.0   0.15  Gaia DR2 2128111700529585024 9531969        294.12147   46.124487 1.22540  1.16301  16.5261   6.19721 4876.61 11.2031   
NGC 6811     1.0   0.15  Gaia DR2 2080089877353291136 9595731        294.82524   46.297885 1.22960  1.16721  16.5211   6.19221 4867.58 11.8538   
NGC 6811     1.0   0.15  Gaia DR2 2128158910811242496 9896609        294.18769   46.749353 1.24710  1.18471  16.5934   6.26451 4830.44 11.2827   
NGC 6811     1.0   0.15  Gaia DR2 2128118469398421632 9593995        294.19759   46.261897 1.25340  1.19101  16.6377   6.30881 4817.27 11.2944   
NGC 6811     1.0   0.15  Gaia DR2 2128134618476431616 9716707        294.46323   46.476423 1.30190  1.23951  16.9019   6.57301 4719.38 10.7832   
NGC 6811     1.0   0.15  Gaia DR2 2128139497558660224 9838166        294.71188   46.613134 1.30720  1.24481  16.7512   6.42231 4709.06 12.1613   
NGC 6811     1.0   0.15  Gaia DR2 2080094000522047872 9657183        295.00780   46.362554 1.30810  1.24571  16.8008   6.47191 4707.31 10.7780   
NGC 6811     1.0   0.15  Gaia DR2 2128108466414347264 9594399        294.33131   46.287056 1.32280  1.26041  16.8396   6.51071 4679.08 11.7883   
NGC 6811     1.0   0.15  Gaia DR2 2128118572477645824 9594079        294.22816   46.257298 1.32670  1.26431  16.8135   6.48461 4671.69 12.2735   
NGC 6811     1.0   0.15  Gaia DR2 2128139634997621376 9838228        294.73473   46.624759 1.34130  1.27891  16.8626   6.53371 4644.35 12.0229   
NGC 6811     1.0   0.15  Gaia DR2 2128144204842804992 9897654        294.55709   46.733242 1.34690  1.28451  16.9037   6.57481 4634.00 11.0245   
NGC 6811     1.0   0.15  Gaia DR2 2128116540951535744 9593626        294.05996   46.292174 1.36210  1.29971  16.8712   6.54231 4606.32 11.6070   
NGC 6811     1.0   0.15  Gaia DR2 2128133518964044032 9716918        294.53507   46.428210 1.36620  1.30381  16.9104   6.58151 4598.95 11.9181   
NGC 6811     1.0   0.15  Gaia DR2 2128119087873694208 9593890        294.16131   46.252910 1.36910  1.30671  16.7596   6.43071 4593.77 11.5296   
NGC 6811     1.0   0.15  Gaia DR2 2128179114337220608 9895567        293.81581   46.707109 1.38280  1.32041  17.0008   6.67191 4569.55 12.4251   
NGC 6811     1.0   0.15  Gaia DR2 2128155161299953024 9897050        294.34312   46.727735 1.39040  1.32801  16.9749   6.64601 4556.32 12.1002   
NGC 6811     1.0   0.15  Gaia DR2 2080085685465236864 9596065        294.95146   46.206496 1.40000  1.33761  16.9076   6.57871 4539.80 12.2979   
NGC 6811     1.0   0.15  Gaia DR2 2080064554225921792 9533430        294.64569   46.134524 1.40720  1.34481  17.0538   6.72491 4527.56 11.9140   
NGC 6811     1.0   0.15  Gaia DR2 2128155096879780736 9897078        294.35241   46.723083 1.41270  1.35031  17.0333   6.70441 4518.29 12.3518   
NGC 6811     1.0   0.15  Gaia DR2 2080477558281297152 9838655        294.90311   46.669317 1.41770  1.35531  17.1379   6.80901 4509.93 12.5392   
NGC 6811     1.0   0.15  Gaia DR2 2080095993386737408 9656681        294.82197   46.327690 1.44940  1.38701  17.1826   6.85371 4458.28 12.2137   
NGC 6811     1.0   0.15  Gaia DR2 2128122004151549184 9716095        294.23360   46.428215 1.49070  1.42831  17.3530   7.02411 4394.47 12.9318   
NGC 6811     1.0   0.15  Gaia DR2 2128098884347245184 9471356        294.35314   46.085288 1.49180  1.42941  17.2572   6.92831 4392.82 12.6395   
NGC 6811     1.0   0.15  Gaia DR2 2128098433369035392 9471158        294.28459   46.007036 1.49220  1.42981  17.3943   7.06541 4392.22 13.2243   
NGC 6811     1.0   0.15  Gaia DR2 2128130387927588992 9655970        294.53642   46.374148 1.50600  1.44361  17.3220   6.99311 4371.79 12.7363   
NGC 6811     1.0   0.15  Gaia DR2 2128107165044245888 9594642        294.41510   46.217602 1.50720  1.44481  17.2969   6.96801 4370.03 11.5502   
NGC 6811     1.0   0.15  Gaia DR2 2128132282013368960 9655566        294.40002   46.351587 1.51080  1.44841  17.1195   6.79061 4364.78 11.2585   
NGC 6811     1.0   0.15  Gaia DR2 2128120492322841728 9655067        294.21932   46.326499 1.51240  1.45001  17.4036   7.07471 4362.45 12.9521   
NGC 6811     1.0   0.15  Gaia DR2 2128208144016975488 9956996        294.20886   46.883931 1.51700  1.45461  17.3128   6.98391 4355.80 12.7602   
NGC 6811     1.0   0.15  Gaia DR2 2128019307193856768 9470057        293.90386   46.033499 1.51820  1.45581  17.1249   6.79601 4354.07 12.8759   
NGC 6811     1.0   0.15  Gaia DR2 2128121389977163904 9655054        294.21611   46.360590 1.52820  1.46581  17.3777   7.04881 4339.78 13.6582   
NGC 6811     1.0   0.15  Gaia DR2 2128156673128579328 9897266        294.42407   46.770330 1.55470  1.49231  17.4828   7.15391 4302.93 12.9883   
NGC 6811     1.0   0.15  Gaia DR2 2128066998511354880 9530907        293.70923   46.123715 1.56540  1.50301  17.4999   7.17101 4288.46 12.9623   
NGC 6811     1.0   0.15  Gaia DR2 2128108436354871936 9594284        294.29579   46.296443 1.56560  1.50321  17.5648   7.23591 4288.19 13.3204   
NGC 6811     1.0   0.15  Gaia DR2 2128197904814375808 9836401        294.07099   46.690252 1.57850  1.51611  17.4713   7.14241 4271.05 12.7907   
NGC 6811     1.0   0.15  Gaia DR2 2128151695265618944 9836918        294.25921   46.664026 1.58170  1.51931  17.5644   7.23551 4266.85 12.0430   
NGC 6811     1.0   0.15  Gaia DR2 2128153619411014400 9837294        294.39787   46.635723 1.58490  1.52251  17.5583   7.22941 4262.67 13.1638   
NGC 6811     1.0   0.15  Gaia DR2 2128149668040979456 9776201        294.15949   46.591629 1.59590  1.53351  17.6114   7.28251 4248.44 12.7907   
NGC 6811     1.0   0.15  Gaia DR2 2128118327657867776 9593943        294.18090   46.244909 1.59830  1.53591  17.6218   7.29291 4245.37 13.1638   
NGC 6811     1.0   0.15  Gaia DR2 2080097195977577472 9656537        294.76567   46.382744 1.65270  1.59031  17.5453   7.21641 4178.58 13.3492   
NGC 6811     1.0   0.15  Gaia DR2 2080088537323743360 9533567        294.70030   46.188305 1.66160  1.59921  17.7702   7.44131 4168.15 13.6543   
NGC 6811     1.0   0.15  Gaia DR2 2128107783519544448 9594614        294.40738   46.257640 1.70630  1.64391  17.8131   7.48421 4117.76 12.4382   
NGC 6811     1.0   0.15  Gaia DR2 2128202410239878784 9895707        293.87221   46.765143 1.71600  1.65361  17.8694   7.54051 4107.24 14.0481   
NGC 6811     1.0   0.15  Gaia DR2 2080097260396182016 9717490        294.74238   46.403691 1.73710  1.67471  17.9455   7.61661 4084.86 13.9139   
NGC 6811     1.0   0.15  Gaia DR2 2128134511096352640 9716651        294.44160   46.443874 1.76750  1.70511  18.1346   7.80571 4053.74 14.4262   
NGC 6811     1.0   0.15  Gaia DR2 2128129632013326976 9656400        294.71028   46.364902 1.77040  1.70801  18.0349   7.70601 4050.84 14.4262   
NGC 6811     1.0   0.15  Gaia DR2 2128122042811294208 9716098        294.23422   46.430512 1.78380  1.72141  18.1328   7.80391 4037.57 14.4262   
NGC 6811     1.0   0.15  Gaia DR2 2080089976131469568 9595606        294.77002   46.282014 1.83500  1.77261  18.2200   7.89111 3988.96 14.4262   
NGC 6811     1.0   0.15  Gaia DR2 2128152068923234432 9836690        294.16810   46.642386 1.83610  1.77371  18.2336   7.90471 3987.95 14.1993   
NGC 6811     1.0   0.15  Gaia DR2 2128119706349010944 9654921        294.17032   46.314153 1.93320  1.87081  18.3654   8.03651 3903.62 14.3412   
NGC 6811     1.0   0.15  Gaia DR2 2128128910458794112 9655977        294.53970   46.353629 1.93920  1.87681  18.4380   8.10911 3898.70 15.1528   
NGC 6811     1.0   0.15  Gaia DR2 2128108981810511616 9655330        294.31635   46.337753 2.00070  1.93831  18.3774   8.04851 3849.75 15.9565   
NGC 752      1.4   0.10  Gaia DR2 342740730979607808  ...             28.697497  37.833028 2.26980  2.21989  17.2738   8.90463 3648.06 18.8500   
NGC 752      1.4   0.10  Gaia DR2 342523783591381504  ...             28.903996  37.370271 1.34900  1.29909  14.8840   6.51483 4607.44 13.0000   
NGC 752      1.4   0.10  Gaia DR2 342907478789972864  ...             29.230529  37.612797 1.44300  1.39309  15.1156   6.74643 4448.65 14.9000   
NGC 752      1.4   0.10  Gaia DR2 342911017843002240  ...             29.252445  37.770258 2.12540  2.07549  16.4837   8.11453 3748.32 19.4900   
NGC 752      1.4   0.10  Gaia DR2 342854392994216064  ...             29.336485  37.387719 1.43220  1.38229  15.1511   6.78193 4465.83 14.0300   
NGC 752      1.4   0.10  Gaia DR2 342869957955643264  ...             29.546305  37.798234 1.40770  1.35779  14.9934   6.62423 4505.80 16.5800   
NGC 752      1.4   0.10  Gaia DR2 342866487622080640  ...             29.556209  37.712625 2.05600  2.00609  16.8168   8.44763 3798.55 17.5300   
NGC 752      1.4   0.10  Gaia DR2 342889611726120832  ...             29.703129  37.783584 1.43710  1.38719  15.1211   6.75193 4458.00 13.9200   
NGC 6819     2.5   0.44  Gaia DR2 2076489767049653632 5111207        295.03754   40.204625 0.789600 0.594104 15.1142   2.74035 6523.08  5.42000  
NGC 6819     2.5   0.44  Gaia DR2 2076487185762452096 5023899        295.23292   40.167961 0.785300 0.589804 15.0678   2.69395 6538.39  4.81000  
NGC 6819     2.5   0.44  Gaia DR2 2076487155709622784 5023760        295.20557   40.151929 0.806000 0.610503 15.1371   2.76325 6465.01  4.78000  
NGC 6819     2.5   0.44  Gaia DR2 2076299998219211136 5024227        295.28953   40.194872 0.811900 0.616404 15.1549   2.78105 6444.25  5.06000  
NGC 6819     2.5   0.44  Gaia DR2 2076299482823091200 5024122        295.27290   40.141212 0.873200 0.677703 15.7334   3.35955 6232.73  6.36000  
NGC 6819     2.5   0.44  Gaia DR2 2076581748067801088 5112499        295.30794   40.258389 0.831400 0.635903 15.4612   3.08735 6376.13  4.44000  
NGC 6819     2.5   0.44  Gaia DR2 2076390226890883456 5113601        295.50077   40.205303 0.837700 0.642204 15.6340   3.26015 6354.28  7.01000  
NGC 6819     2.5   0.44  Gaia DR2 2076384007778360576 5026583        295.73020   40.163304 0.866500 0.671004 15.6780   3.30415 6255.47  4.90000  
NGC 6819     2.5   0.44  Gaia DR2 2076373115740869248 4938993        295.73274   40.005493 0.851600 0.656103 15.6374   3.26355 6306.38 11.8700   
NGC 6819     2.5   0.44  Gaia DR2 2076488701897902592 5111834        295.18278   40.255092 0.956000 0.760503 16.6762   4.30235 5959.86 13.8900   
NGC 6819     2.5   0.44  Gaia DR2 2076488323940764032 5111908        295.19961   40.214759 0.975900 0.780403 16.7929   4.41905 5896.60 17.4100   
NGC 6819     2.5   0.44  Gaia DR2 2076298761268673152 5024856        295.37752   40.145206 1.04050  0.845004 17.0115   4.63765 5697.79 18.1900   
NGC 6819     2.5   0.44  Gaia DR2 2076299306716879744 5024280        295.29847   40.142769 1.02390  0.828404 16.9813   4.60745 5747.91 17.3600   
NGC 6819     2.5   0.44  Gaia DR2 2076582057305467392 5112507        295.30871   40.292947 1.01560  0.820103 16.9505   4.57665 5773.22 18.1900   
NGC 6819     2.5   0.44  Gaia DR2 2076487155709634688 5023796        295.21290   40.162504 1.01770  0.822203 17.0083   4.63445 5766.80 18.3000   
NGC 6819     2.5   0.44  Gaia DR2 2076487258788889344 5024008        295.25211   40.174807 1.06120  0.865704 17.1412   4.76735 5636.26 18.0400   
NGC 6819     2.5   0.44  Gaia DR2 2076485639574178560 5023724        295.19792   40.127831 1.02640  0.830903 17.1949   4.82105 5740.32 18.0000   
NGC 6819     2.5   0.44  Gaia DR2 2076487121349903360 5023875        295.22842   40.155680 1.06200  0.866504 17.1997   4.82585 5633.91 18.3300   
NGC 6819     2.5   0.44  Gaia DR2 2076488044756008576 5112268        295.26770   40.239766 1.07130  0.875804 17.3163   4.94245 5606.63 18.7000   
NGC 6819     2.5   0.44  Gaia DR2 2076298589469910784 4937169        295.34420   40.095688 1.09780  0.902304 17.3784   5.00455 5530.13 19.6200   
NGC 6819     2.5   0.44  Gaia DR2 2076389745854474880 5025271        295.44646   40.158412 1.09750  0.902003 17.3167   4.94285 5530.98 21.2900   
NGC 6819     2.5   0.44  Gaia DR2 2076487563719615744 5111939        295.20680   40.201428 1.08020  0.884703 17.4333   5.05945 5580.74 21.7500   
NGC 6819     2.5   0.44  Gaia DR2 2076394139593796992 5112871        295.36100   40.267028 1.12570  0.930203 17.5126   5.13875 5451.54 21.2500   
NGC 6819     2.5   0.44  Gaia DR2 2076485948811870976 5023666        295.18430   40.169861 1.11790  0.922404 17.5643   5.19045 5473.31 21.5400   
NGC 6819     2.5   0.44  Gaia DR2 2076299512875311872 5024182        295.28155   40.147284 1.16000  0.964503 17.5526   5.17875 5357.71 21.2900   
NGC 6819     2.5   0.44  Gaia DR2 2076297867915351040 5023926        295.23707   40.102775 1.19520  0.999703 17.6298   5.25595 5264.67 20.8200   
NGC 6819     2.5   0.44  Gaia DR2 2076298211512782208 4937149        295.33977   40.089181 1.16760  0.972104 17.7784   5.40455 5337.34 21.6800   
NGC 6819     2.5   0.44  Gaia DR2 2076299100558429568 4936891        295.28229   40.098596 1.21880  1.02330  18.1039   5.73005 5204.14 21.9800   
NGC 6819     2.5   0.44  Gaia DR2 2076298207205146240 4937119        295.33289   40.094343 1.23700  1.04150  18.1211   5.74725 5158.49 23.2800   
NGC 6819     2.5   0.44  Gaia DR2 2076295527145521792 4937356        295.38788   40.086753 1.28110  1.08560  18.1372   5.76335 5051.58 21.2300   
Ruprecht 147 2.7   0.30  Gaia DR2 4087732516937081088 219208969 289.18732  -17.285524 0.759000 0.634500 10.6879   3.02990 6381.00  6.70037  
Ruprecht 147 2.7   0.30  Gaia DR2 4087799621507741312 219296218 288.80249  -17.086828 0.756500 0.632000 10.9113   3.25330 6389.70  5.98592  
Ruprecht 147 2.7   0.30  Gaia DR2 4088073876634320768 219520438 287.94714  -16.546956 0.774300 0.649800 11.0040   3.34600 6328.05  5.55792  
Ruprecht 147 2.7   0.30  Gaia DR2 4184157659469838592 219774323 288.87424  -15.851446 0.838400 0.713900 11.2044   3.54640 6111.57  6.90790  
Ruprecht 147 2.7   0.30  Gaia DR2 4088057521393630848 219601739 288.61734  -16.334099 0.925500 0.801000 12.1774   4.51940 5832.12 16.8501   
Ruprecht 147 2.7   0.30  Gaia DR2 4084645500601105536 218933140 289.53911  -17.880654 0.971700 0.847200 12.3593   4.70130 5691.21 20.1605   
Ruprecht 147 2.7   0.30  Gaia DR2 4184146900561610880 219722212 288.83923  -16.003083 1.03510  0.910600 12.7662   5.10820 5506.55 22.4733   
Ruprecht 147 2.7   0.30  Gaia DR2 4088042888457322624 219545563 288.47904  -16.482182 1.03300  0.908500 12.7867   5.12870 5512.50 21.9164   
Ruprecht 147 2.7   0.30  Gaia DR2 4087622153460553216 219037489 288.68263  -17.662012 1.08940  0.964900 13.0295   5.37150 5356.65 25.3640   
Ruprecht 147 2.7   0.30  Gaia DR2 4087762371240557696 219306354 289.36275  -17.063232 1.07660  0.952100 13.0324   5.37440 5391.28 22.5000   
Ruprecht 147 2.7   0.30  Gaia DR2 4088034161083427968 219551103 288.15775  -16.467838 1.10320  0.978700 13.0330   5.37500 5319.79 22.3673   
Ruprecht 147 2.7   0.30  Gaia DR2 4087855902760478592 219542557 289.02408  -16.489799 1.08160  0.957100 13.0382   5.38020 5377.70 21.8348   
Ruprecht 147 2.7   0.30  Gaia DR2 4184140406570650496 219721519 289.07321  -16.005055 1.19940  1.07490  13.0800   5.42200 5077.04 22.3243   
Ruprecht 147 2.7   0.30  Gaia DR2 4183968401721906048 219683737 289.46148  -16.111431 1.17220  1.04770  13.3128   5.65480 5143.15 21.9235   
Ruprecht 147 2.7   0.30  Gaia DR2 4087714409360276864 219280168 288.40590  -17.124062 1.24800  1.12350  13.3283   5.67030 4963.90 22.6926   
Ruprecht 147 2.7   0.30  Gaia DR2 4088051783318575488 219610822 288.66873  -16.309673 1.20730  1.08280  13.5202   5.86220 5058.22 23.6400   
Ruprecht 147 2.7   0.30  Gaia DR2 4087769075699852416 219333882 289.39757  -16.999581 1.25560  1.13110  13.5601   5.90210 4946.78 23.6000   
Ruprecht 147 2.7   0.30  Gaia DR2 4183934046291267200 219592407 289.13739  -16.359154 1.23510  1.11060  13.5966   5.93860 4993.31 24.3397   
Ruprecht 147 2.7   0.30  Gaia DR2 4087799655867454720 219297228 288.83374  -17.084499 1.22590  1.10140  13.6086   5.95060 5014.56 23.1200   
Ruprecht 147 2.7   0.30  Gaia DR2 4183911059625672320 219665690 289.98382  -16.161188 1.34180  1.21730  13.8881   6.23010 4763.44 24.6052   
Ruprecht 147 2.7   0.30  Gaia DR2 4184140994996369152 219722781 289.15550  -16.001524 1.49480  1.37030  13.8936   6.23560 4485.21 21.4947   
Ruprecht 147 2.7   0.30  Gaia DR2 4087709049240821632 219234791 288.04022  -17.227340 1.31890  1.19440  13.9896   6.33160 4810.22 21.9122   
Ruprecht 147 2.7   0.30  Gaia DR2 4084650276604851200 218984438 289.49831  -17.775669 1.46620  1.34170  14.0045   6.34650 4532.82 22.4026   
Ruprecht 147 2.7   0.30  Gaia DR2 4084751706554608000 219189038 289.43210  -17.330107 1.30130  1.17680  14.0832   6.42520 4847.12 25.2252   
Ruprecht 147 2.7   0.30  Gaia DR2 4087825563110796672 219462497 288.64171  -16.691666 1.40250  1.27800  14.1787   6.52070 4646.03 23.7574   
Ruprecht 147 2.7   0.30  Gaia DR2 4183944182414043136 219651610 289.37254  -16.199489 1.47600  1.35150  14.3257   6.66770 4516.29 20.5619   
Ruprecht 147 2.7   0.30  Gaia DR2 4087858819031214336 219566703 288.88976  -16.427025 1.60510  1.48060  14.4550   6.79700 4319.03 22.9984   
Ruprecht 147 2.7   0.30  Gaia DR2 4087776153806172672 219346771 289.26589  -16.969699 1.66330  1.53880  14.5219   6.86390 4241.68 19.1000   
Ruprecht 147 2.7   0.30  Gaia DR2 4087838104415873920 219479319 289.20732  -16.649498 1.70020  1.57570  14.9409   7.28290 4195.99 20.0173   
Ruprecht 147 2.7   0.30  Gaia DR2 4183947102991940608 219675090 289.26639  -16.135371 1.84130  1.71680  15.3196   7.66160 4042.11 17.9000   
Ruprecht 147 2.7   0.30  Gaia DR2 4183867079159884672 219489683 289.46025  -16.624023 1.87700  1.75250  15.3750   7.71700 4007.67 19.1114   
Ruprecht 147 2.7   0.30  Gaia DR2 4087824807196545664 219439085 288.58690  -16.749012 2.04060  1.91610  15.5517   7.89370 3867.11 19.7648   
Ruprecht 147 2.7   0.30  Gaia DR2 4084617394338908672 218986703 288.97884  -17.770926 2.10410  1.97960  15.8266   8.16860 3818.26 22.5664   
Ruprecht 147 2.7   0.30  Gaia DR2 4088060892960421248 219619241 288.38396  -16.286807 2.20640  2.08190  16.2221   8.56410 3743.76 21.6887   
Ruprecht 147 2.7   0.30  Gaia DR2 4087770239621640704 219353203 289.37918  -16.954553 2.20300  2.07850  16.2387   8.58070 3746.17 21.8097   

